Provenance-based Data Skipping (TechReport)

Database systems analyze queries to determine upfront which data is needed for answering them and use indexes and other physical design techniques to speed-up access to that data. However, for important classes of queries, e.g., HAVING and top-k queries, it is impossible to determine up-front what data is relevant. To overcome this limitation, we develop provenance-based data skipping (PBDS), a novel approach that generates provenance sketches to concisely encode what data is relevant for a query. Once a provenance sketch has been captured it is used to speed up subsequent queries. PBDS can exploit physical design artifacts such as indexes and zone maps. Our approach significantly improves performance for both disk-based and main-memory database systems.

==> figs/all/post_q1_range_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.01,0.01,0.01,0.01,0.01
0.02,0.27,0.14,0.1,0.12,0.17
0.05,0.27,0.37,0.32,0.39,0.35
0.1,0.66,0.7,0.72,0.69,0.77
0.25,2.18,2.22,2.22,2.28,2.24
0.5,5.89,7.25,8.45,9.27,13.43
0.75,10.6,14.21,17.17,20.08,31.91
1,16.82,28.85,37.99,50.84,91.53

==> figs/all/post_q2_range_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.01,0.01,0.01,0.01,0.01
0.02,1.53,1.19,0.42,1.18,1.25
0.05,1.52,1.88,1.74,1.87,1.87
0.1,2.97,2.98,3.02,3.07,3.27
0.25,6.87,6.88,7.07,6.88,6.93
0.5,14.76,16.11,16.94,18.04,22.29
0.75,24.67,27.54,30.43,33.64,46.74
1.00,39.71,50.48,61.04,72.34,115.30


==> figs/all/post_q3_range_1gb_both.csv <==
type,H32,H64,H96,H128,H256
0,0.01,0.01,0.01,0.01,0.01
0.02,2.34,1.78,1.22,50.37,57.88
0.05,2.33,2.77,2.61,2.78,2.79
0.1,4.04,4.06,4.05,4.17,4.34
0.25,8.62,8.61,8.61,8.85,8.67
0.5,18.90,21.11,83.01,91.53,126.79
0.75,77.70,89.55,104.43,115.81,173.30
1.00,93.19,115.86,135.25,158.63,247.36


==> figs/all/post_q3_range_1gb_inside.csv <==
type,H32,H64,H96,H128,H256
0,0.01,0.01,0.01,0.01,0.01
0.02,5.50,5.13,4.79,5.04,5.18
0.05,5.50,5.84,5.67,5.85,5.90
0.1,6.97,6.90,7.15,7.13,7.21
0.25,10.88,10.88,11.00,10.89,10.93
0.5,53.87,54.79,56.57,58.33,61.25
0.75,62.82,67.06,69.91,73.42,86.56
1.00,79.89,90.73,100.64,111.74,155.41


==> figs/all/post_q3_range_1gb_outside.csv <==
type,H32,H64,H96,H128,H256
0,0.01,0.01,0.01,0.01,0.01
0.02,26.66,26.24,73.77,77.88,81.48
0.05,26.93,26.90,27.00,26.80,27.28
0.1,0.00,0.00,0.00,0.00,0.00
0.25,27.55,36.26,27.83,27.56,27.78
0.5,30.69,34.02,90.45,99.67,131.42
0.75,76.73,87.15,97.61,107.01,151.40
1.00,94.19,90.94,101.85,113.30,155.45


==> figs/all/post_tpch_1GB_capture.csv <==
type,NOR,PS32,PS64,PS400
Q1,12.88,22.71,42.12,204.24
Q3,5.28,5.5,5.86,8.88
Q5,1.36,1.79,1.79,1.79
Q6,1.73,1.79,1.98,3.02
Q7,1.73,1.77,,1.9
Q8,0.63,0,0,1.51
Q9,4.09,8.56,0,0
Q10,3.31,4.35,5.12,15.76
Q12,2.8,2.8,0,0
Q13,2.27,6.84,0,0
Q14,4.8,4.8,0,0
Q19,0.19,0.19,0.2,0.24

==> figs/all/post_tpch_1GB_runtime.csv <==
type,NOR,PS32,PS64,PS400
Q1,12.88,12.88,12.88,12.88
Q3,5.28,0.5,0.24,0.05
Q5,1.73,1.73,2.78,1.73
Q6,1.73,1.73,1.73,1.73
Q7,1.73,1.73,1.73,1.69
Q8,0.63,0.63,0.63,0.63
Q9,4.09,4.09,4.09,4.09
Q10,3.31,1.51,0.8,0.2
Q12,2.8,2.8,2.8,2.8
Q13,2.27,2.27,2.27,2.27
Q14,4.8,4.8,4.8,4.8
Q19,0.19,0.19,0.17,0.09

==> figs/all/post_tpch_1GB_size.csv <==
type,TOTAL,REAL,PS32,PS64,PS400
Q1,1,0.985,1,1,1
Q3,1,0.000028,0.28,0.15,0.025
Q5,1,0.2,0.2,0.2,0.2
Q6,1,0.0063,0.0063,0.0063,0.0063
Q7,1,0.08,0.08,0.08,0.08
Q8,1,0.2,0.2,0.2,0.2
Q9,1,0.3165,1,1,1
Q10,1,0.00024,0.68,0.48,0.15
Q12,1,0.012,1,1,1
Q13,1,1,1,1,1
Q14,1,0.315,1,1,1
Q19,1,0.00027,0.984,0.953,0.4

==> figs/all/q1_hash_10gb.csv <==
type,H32,H64,H96,H128,H256
0,35.09,35.27,35.43,35.46,35.39
0.02,36.70,43.89,42.29,48.76,63.83
0.05,44.22,55.31,59.83,70.15,102.22
0.1,58.58,71.86,89.45,105.25,184.20
0.25,81.99,143.77,166.08,212.18,383.18
0.50,119.53,194.82,266.85,345.91,634.60
0.75,149.88,239.78,328.57,429.16,805.14
1.00,159.94,254.90,359.60,451.78,853.25


==> figs/all/q1_hash_1gb.csv <==
type,H32,H64,H96,H128,H256
0,1.35,1.34,1.34,1.37,1.39
0.02,1.54,2.17,2.12,2.76,4.38
0.05,2.31,3.40,3.86,4.96,8.24
0.1,3.63,5.05,6.59,8.28,15.89
0.25,5.88,9.83,14.14,18.91,36.31
0.50,9.70,17.08,24.44,32.23,61.51
0.75,12.55,21.69,30.84,40.30,77.15
1.00,13.58,23.61,32.92,43.64,82.39


==> figs/all/q1_hash_index_1gb.csv <==
type,H32,H64,H96,H128,H256
0,1.36,1.35,1.34,1.36,1.39
0.02,1.54,2.16,2.10,2.74,4.38
0.05,2.30,3.40,3.85,5.02,8.22
0.1,3.61,5.09,6.48,8.16,16.07
0.25,5.85,9.73,14.24,18.58,35.80
0.50,9.70,17.38,24.62,32.35,62.65
0.75,12.40,21.64,30.96,40.37,77.29
1.00,13.84,23.43,33.19,43.53,82.39


==> figs/all/q1_hash_physical_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.05,0.03,0.02,0.02,0.01
0.02,0.14,0.09,0.07,0.10,0.16
0.05,0.16,0.30,0.29,0.31,0.54
0.1,0.59,0.66,0.74,0.93,1.99
0.25,1.58,2.84,3.67,4.79,9.68
0.5,4.93,8.58,11.67,15.16,29.47
0.75,7.40,15.09,20.14,25.17,47.71
1.00,10.69,18.49,26.19,34.19,64.26


==> figs/all/q1_prehash_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.88,0.87,0.88,0.89,0.89
0.02,1.08,1.38,1.33,1.34,1.40
0.05,1.53,1.59,1.54,1.60,1.63
0.1,1.92,1.81,1.86,1.84,1.99
0.25,2.45,2.49,2.54,2.61,2.72
0.50,3.23,3.37,3.41,3.55,3.69
0.75,3.98,4.14,4.26,4.27,4.52
1.00,4.23,4.39,4.54,4.53,4.90


==> figs/all/q1_prehash_index_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.87,0.88,0.00,0.00,0.00
0.02,1.08,1.37,1.32,1.34,1.40
0.05,1.54,1.60,1.54,1.59,1.64
0.1,1.92,1.80,1.86,1.85,1.99
0.25,2.41,2.50,2.54,2.60,2.73
0.50,3.24,3.36,3.40,3.55,3.72
0.75,3.96,4.20,4.27,4.24,4.53
1.00,4.37,4.41,4.54,4.52,4.91


==> figs/all/q1_range_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.85,0.86,0.86,0.86,0.85
0.02,0.95,0.91,0.90,1.24,2.02
0.05,0.95,1.62,1.84,2.33,4.17
0.1,1.74,2.34,3.13,4.02,9.05
0.25,3.10,5.57,8.20,11.27,22.95
0.5,5.45,10.16,14.87,20.32,37.76
0.75,7.26,12.83,18.79,24.14,44.98
1.00,8.16,13.89,19.18,24.48,44.19


==> figs/all/q1_range_index_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.00,0.00,0.00,0.00,0.00
0.02,0.19,0.10,0.07,0.11,0.15
0.05,0.19,0.31,0.30,0.36,0.45
0.1,0.61,0.69,0.79,0.87,1.28
0.25,3.14,5.63,8.19,11.15,22.97
0.5,5.39,10.18,15.10,20.35,37.80
0.75,7.25,13.01,18.76,24.29,45.04
1.00,8.12,13.88,19.17,24.37,44.20


==> figs/all/q1_range_physical_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.88,0.87,0.87,0.87,0.88
0.02,0.96,0.93,0.93,1.29,2.03
0.05,0.98,1.64,1.89,2.29,3.77
0.1,1.78,2.36,3.12,4.15,9.24
0.25,3.12,5.54,8.50,11.22,22.87
0.5,5.45,10.28,15.26,20.20,38.09
0.75,7.29,13.02,18.96,24.40,44.82
1.00,8.15,14.04,19.25,24.35,44.23


==> figs/all/q1_zone_1gb.csv <==
type,zone
0,0.00
0.02,2.05
0.05,2.24
0.1,2.55
0.25,2.82
0.5,3.68
0.75,4.68
1.00,5.22


==> figs/all/q2_hash_10gb.csv <==
type,H32,H64,H96,H128,H256
0,24.89,23.50,24.51,24.24,25.14
0.02,32.56,33.23,31.36,36.64,50.38
0.05,35.96,44.43,48.03,57.13,89.33
0.1,58.33,69.14,84.10,98.68,179.34
0.25,118.23,159.03,197.25,246.23,429.87
0.50,185.66,261.21,332.59,410.90,703.57
0.75,227.48,318.46,419.73,513.76,885.62
1.00,320.08,404.08,501.54,593.29,1033.69


==> figs/all/q2_hash_1gb.csv <==
type,H32,H64,H96,H128,H256
0,1.35,1.35,1.35,1.37,1.40
0.02,2.21,2.82,2.69,3.31,4.92
0.05,3.21,4.31,4.60,5.84,8.97
0.1,5.38,6.55,8.09,9.83,17.29
0.25,8.91,12.89,16.94,21.75,39.15
0.50,14.79,22.23,29.29,36.62,66.65
0.75,19.16,28.56,37.93,46.86,83.53
1.00,20.80,30.49,40.41,50.90,89.80


==> figs/all/q2_prehash_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.87,0.87,0.88,0.88,0.88
0.02,1.76,2.04,1.88,1.93,2.00
0.05,2.39,2.45,2.33,2.49,2.50
0.1,3.66,3.44,3.45,3.40,3.51
0.25,5.53,5.60,5.65,5.68,5.77
0.5,8.16,8.28,8.34,8.36,8.58
0.75,10.62,10.76,10.83,10.85,11.09
1.00,11.26,11.41,11.54,11.60,11.81


==> figs/all/q2_range_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.85,0.86,0.86,0.86,0.85
0.02,1.51,1.33,1.28,1.73,2.50
0.05,1.52,2.34,2.53,3.08,4.92
0.1,2.75,3.48,4.23,5.14,10.32
0.25,5.49,8.05,10.92,13.51,25.43
0.5,9.38,14.24,19.03,24.28,41.52
0.75,12.50,18.58,24.13,29.44,50.34
1.00,14.98,20.81,25.73,30.79,50.86


==> figs/all/q2_range_index_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.00,0.00,0.00,0.00,0.00
0.02,0.84,0.59,0.52,0.77,0.66
0.05,0.79,2.38,0.97,1.05,1.07
0.1,2.80,3.44,4.60,5.13,10.75
0.25,5.56,8.15,10.85,13.94,25.44
0.5,9.51,14.24,19.05,23.94,41.56
0.75,12.54,18.44,24.04,29.35,50.46
1.00,15.03,20.72,25.79,30.70,50.87


==> figs/all/q2_zone_1gb.csv <==
type,zone
0,0.00
0.02,2.63
0.05,2.80
0.1,3.69
0.25,5.09
0.5,7.56
0.75,13.35
1.00,14.69


==> figs/all/q3_hash_1gb.csv <==
type,H32,H64,H96,H128,H256
0,1.35,1.36,1.34,1.46,1.38
0.02,3.64,4.25,4.10,4.74,6.30
0.05,4.59,5.66,6.13,7.25,10.52
0.1,6.80,8.03,9.68,11.09,18.43
0.25,10.45,14.23,18.21,23.40,40.09
0.50,15.90,23.59,31.01,38.26,69.58
0.75,20.75,29.86,38.74,48.04,84.82
1.00,22.27,32.14,41.70,52.04,91.63


==> figs/all/q3_prehash_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.87,0.88,0.88,0.87,0.88
0.02,3.15,3.48,3.31,3.37,3.45
0.05,3.82,3.90,3.77,3.91,3.90
0.1,5.08,4.87,4.85,4.83,4.96
0.25,6.93,7.03,7.09,7.15,7.29
0.50,9.68,9.78,9.86,9.91,10.07
0.75,12.18,12.30,12.48,12.31,12.60
1.00,12.76,13.02,12.93,13.07,13.33


==> figs/all/q3_range.csv <==
type,H32,H64,H96,H128,H256
0,0.85,0.85,0.86,0.85,0.85
0.02,2.89,2.73,2.67,3.17,4.02
0.05,2.89,3.65,3.96,4.42,6.17
0.1,4.12,4.85,5.67,6.72,11.63
0.25,6.79,9.35,12.40,15.42,26.58
0.5,10.79,15.97,20.62,25.19,43.41
0.75,14.24,20.03,25.24,30.74,51.20
1.00,16.91,21.99,27.03,32.09,51.89


==> figs/all/q3_range_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.85,0.85,0.86,0.85,0.85
0.02,2.89,2.73,2.67,3.17,4.02
0.05,2.89,3.65,3.96,4.42,6.17
0.1,4.12,4.85,5.67,6.72,11.63
0.25,6.79,9.35,12.40,15.42,26.58
0.5,10.79,15.97,20.62,25.19,43.41
0.75,14.24,20.03,25.24,30.74,51.20
1.00,16.91,21.99,27.03,32.09,51.89


==> figs/all/q3_range_index.csv <==
type,H32,H64,H96,H128,H256
0,0.00,0.00,0.00,0.00,0.00
0.02,2.25,2.04,1.98,2.26,2.13
0.05,2.26,2.95,2.44,2.55,2.57
0.1,4.11,4.84,5.68,6.67,11.83
0.25,6.82,9.34,12.34,15.51,26.65
0.5,10.96,15.98,20.63,25.21,43.27
0.75,14.15,19.88,25.22,30.77,51.82
1.00,16.76,22.08,27.39,32.29,52.33


==> figs/all/q3_range_index_1gb.csv <==
type,H32,H64,H96,H128,H256
0,0.00,0.00,0.00,0.00,0.00
0.02,2.25,2.04,1.98,2.26,2.13
0.05,2.26,2.95,2.44,2.55,2.57
0.1,4.11,4.84,5.68,6.67,11.83
0.25,6.82,9.34,12.34,15.51,26.65
0.5,10.96,15.98,20.63,25.21,43.27
0.75,14.15,19.88,25.22,30.77,51.82
1.00,16.76,22.08,27.39,32.29,52.33


==> figs/all/q3_zone_1gb.csv <==
type,zone
0,0
0.02,3.97
0.05,4.79
0.1,5.81
0.25,6.85
0.5,9.2
0.75,15.36
1,15.8

==> figs/binary_search/post_tpch_10GB_capture.csv <==
query,NOR,PS32,PS64,PS400,PS10000
q2,0,0.154731331,0.154731331,0.17631371,0.217898064
q3,0,0.078409145,0.078472124,0.078472124,0.133720656
q10,0,0.207802692,0.21032341,0.239715307,0.371566964
q18,0,0.048649419,0.04864941,0.068114119,0.08421093
q19,0,0.014776571,0.014776571,0.014776571,0.139932348
q20,0,0.33100963,0.343533999,0.479293437,0.643528091
q21,0,0.25270472,0.25270472,0.330428225,0.501231067

==> figs/binary_search/post_tpch_10GB_runtime.csv <==
query,NOR,PS32,PS64,PS400,PS10000
q2,10.124,10.124,5.3783,4.2040,3.757
q3,6.3513,2.1607,1.4553,0.4823,0.1923
q10,6.0697,5.9013,4.5453,2.0253,0.2723
q18,36.4917,36.4917,36.4917,36.4917,6.5433
q19,0.5617,0.5617,0.5617,0.5617,0.4623
q20,16.927,16.927,16.927,16.927,9.452
q21,20.496,20.496,20.496,20.496,0.778

==> figs/binary_search/post_tpch_1GB_capture.csv <==
query,NOR,PS32,PS64,PS400,PS10000
q2,0,0.2459387990,0.245938799,0.307517945,0.408953532
q3,0,0.056728514,0.059181062,0.064832587,0.106845809
q5,0,0,0,0,0.010233087
q7,0,0,0,0,0.010906175
q8,0,0,0,0,0.024456522
q10,0,0.157665505,0.159780986,0.18529119,0.299776008
q15,0,0.554638896,0.554909386,0.583175548,0.811333514
q17,0,0.020922634,0.021252361,0.028236564,0.043224124
q18,0,0.094947642,0.095075604,0.095075604,0.095075604
q19,0,0.016917293,0.016917293,0.022086466,0.073308271
q20,0,0.274926145,0.26754062,0.467411374,0.493583826
q21,0,0.425818084,0.458009519,0.601765693,0.828432084

==> figs/binary_search/post_tpch_1GB_runtime.csv <==
query,NOR,PS32,PS64,PS400,PS10000
q2,0.5294,0.5294,0.5294,0.5294,0.46
q3,0.9378,0.3593,0.2724,0.0655,0.0485
q5,1.0554,1.0554,1.0554,1.0554,0.6474
q7,1.247,1.247,1.247,1.247,0.6014
q8,0.4416,0.4416,0.4416,0.4416,0.288
q10,0.8036,0.5884,0.4743,0.3069,0.0543
q17,3.3361,3.3361,3.3361,3.3361,0.7429
q18,4.6889,3.7162,3.5938,0.816,0.642
q19,0.1064,0.111,0.08,0.0679,0.0615
q20,2.1664,2.1664,2.1664,2.1664,0.8188
q21,2.719,2.719,2.719,2.719,0.6224

==> figs/binary_search/post_tpch_1GB_runtime_index.csv <==
query,NOR,PS32,PS64,PS400,PS10000
Q2,0.5294,0.5294,0.5294,0.1044,0.06612
Q3,0.9378,0.2277,0.0980,0.0567,0.0148
Q10,0.8036,0.514,0.411,0.114,0.0756
Q15,0.7394,0.7296,0.715,0.0659,0.0130
Q18,4.6889,1.1612,0.7799,0.1879,0.0176
Q19,0.1064,0.1074,0.0579,0.0451,0.0300

==> figs/binary_search/version1/post_tpch_10GB_capture.csv <==
query,NOR,PS32,PS64,PS400,PS4000,PS10000,PS100000
q2,0,0.154731331,0.154731331,0.17631371,0.276866851,0.372876333,5.587811142
q3,0,0.071434195,0.071434195,0.078472124,0.108670666,0.133720656,1.928534316
q10,0,0.207802692,0.21032341,0.239715307,0.288531558,0.371566964,6.537192942
q18,0,0.034043358,0.034043358,0.034043358,0.051348663,0.08421093,0
q19,0,0.014776571,0.014776571,0.014776571,0.014776571,0.139932348,0.394872708
q20,0,0.33100963,0.343533999,0.479293437,0.707449637,1.064630472,74.28608141
q21,0,0.25270472,0.25270472,0.330428225,0.386541338,0.501231067,0

==> figs/binary_search/version1/post_tpch_10GB_runtime.csv <==
query,NOR,PS32,PS64,PS400,PS4000,PS10000,PS100000
q2,10.124,5.329,5.068,4.219,3.730,3.567,3.321
q3,6.351,2.161,1.455,0.482,0.202,0.192,0.185
q10,6.070,5.901,4.545,2.025,0.463,0.272,0.191
q18,36.4917,36.4917,36.4917,36.4917,7.559,6.5433,0
q19,0.5617,0.5617,0.5617,0.5617,0.478,0.4623,0.44385
q20,16.927,16.927,16.927,16.927,10.227,9.452,7.159
q21,20.496,20.496,20.496,20.496,1.1043,0.778,0

==> figs/binary_search/version1/post_tpch_1GB_capture.csv <==
query,NOR,PS32,PS64,PS400,PS4000,PS10000,PS100000
q2,0,0.245938799,0.245938799,0.307517945,0.399697771,0.408953532,2.186626369
q3,0,0.056728514,0.059181062,0.064832587,0.176004479,0.321177223,1.673725741
q5,0,0,0,0,0.00408782,0.010233087,0.197243699
q7,0,0,0,0,0.00927907,0.010906175,0.169206095
q8,0,0,0,0,0.024456522,0.024456522,0.250646966
q10,0,0.157665505,0.159780986,0.18529119,0.335241414,0.672473868,5.647940518
q15,0,0.554638896,0.554909386,0.583175548,0.718420341,0.811333514,0.811333514
q17,0,0.020922634,0.021252361,0.028236564,0.028236564,0.043224124,6.986528323
q18,0,0.073983237,0.073983237,0.073983237,0.073983237,0.080978481,7.628462966
q19,0,0.016917293,0.016917293,0.022086466,0.022086466,0.073308271,1.901449248
q20,0,0.26754062,0.26754062,0.467411374,0.793759232,0.901541728,6.960441285
q21,0,0.425818084,0.458009519,0.601765693,0.873527725,0.887412872,2.742081667

==> figs/binary_search/version1/post_tpch_1GB_runtime.csv <==
query,NOR,PS32,PS64,PS400,PS4000,PS10000,PS100000
q2,0.529,0.529,0.529,0.529,0.503,0.449,0.436
q3,0.938,0.359,0.272,0.066,0.044,0.044,0.044
q5,1.055,1.055,1.055,1.055,0.924,0.654,0.490
q7,1.247,1.247,1.247,1.247,0.926,0.610,0.408
q8,0.442,0.442,0.442,0.442,0.351,0.321,0.300
q10,0.804,0.588,0.474,0.307,0.070,0.064,0.058
q17,3.336,3.336,3.336,3.336,0.798,0.761,0.732
q18,4.689,3.716,3.594,0.816,0.603,0.587,0.569
q19,0.106,0.093,0.080,0.068,0.066,0.064,0.063
q20,2.166,2.166,2.166,2.166,0.842,0.820,0.786
q21,2.719,2.719,2.719,2.719,0.869,0.813,0.760

==> figs/binary_search/version1/post_tpch_1GB_runtime_index.csv <==
query,NOR,PS32,PS64,PS400,PS4000,PS10000,PS100000
Q2,0.5294,0.5294,0.5294,0.1044,0.069,0.06775,0.06675
Q3,0.9378,0.2277,0.098,0.0567,0.0153,0.0148,0.01387
Q10,0.8036,0.514,0.411,0.114,0.08425,0.0512,0.02725
Q15,0.7394,0.7296,0.715,0.0659,0.01437,0.013,0.013
Q18,4.6889,1.1612,0.7799,0.32787,0.02625,0.0191,0.0156
Q19,0.1064,0.1074,0.0579,0.0451,0.0448,0.0376,0.036

==> figs/bitor.csv <==
type,bitor,delay,delay+no-copy
32,0.1089,0.1012,0.0957
64,0.1141,0.1039,0.0989
96,0.1185,0.1071,0.1015
128,0.1221,0.1091,0.1016
256,0.1306,0.1138,0.1074
400,0.1387,0.1176,0.1107
1000,0.1729,0.1276,0.116
4000,0.307,0.162,0.1342
10000,0.5489,0.2064,0.1557


==> figs/case.csv <==
type,case,"binary search"
32,0.0399,0.0388
64,0.0405,0.0387
96,0.0416,0.0389
128,0.0427,0.039
256,0.047,0.0392
400,0.0531,0.0394
1000,0.0877,0.0391
4000,0.6223,0.0449
10000,3.253,0.0414


==> figs/end_to_end/crimes_3000_results.csv <==
num,No-PS,eager
1,5.6,11.357975
2,10.8595,21.851018
3,16.64,33.533527
4,20.594,41.501331
5,26.199,52.747119
6,30.904,61.888333
7,35.416,63.349333
8,39.99,75.20551
9,45.2155,76.86901
10,49.852,78.31851
11,55.116,89.069968
12,60.954,90.750968
13,66.1255,92.421468
14,71.2255,102.395864
15,76.866,113.718367
16,82.193,124.139854
17,87.2765,125.782854
18,92.5945,136.302894
19,97.5075,137.809894
20,103.0885,149.245355
21,108.8385,161.261537
22,114.6785,162.937537
23,120.2965,164.596537
24,125.3845,166.251037
25,130.447,167.893537
26,135.499,169.649037
27,140.118,178.765378
28,145.8805,180.452878
29,150.9495,182.103378
30,156.096,183.635378
31,161.72,195.130894
32,166.252,196.757394
33,171.5505,198.292894
34,176.584,208.383176
35,181.1025,210.024676
36,185.824,219.39589
37,190.402,223.98039
38,194.8985,225.69089
39,199.739,235.438345
40,205.1255,237.086345
41,210.431,238.603345
42,215.4965,240.141845
43,219.816,251.130846
44,224.722,252.806346
45,228.9575,257.052346
46,234.109,267.560781
47,239.929,269.239781
48,244.454,270.878781
49,249.587,272.424781
50,254.367,274.097781
51,259.536,275.638281
52,265.1215,277.293781
53,270.0975,287.38082
54,274.686,291.97782
55,279.231,300.990145
56,283.7485,302.724145
57,288.8115,304.476645
58,293.6655,305.974145
59,299.06,307.657145
60,303.7875,317.305526
61,309.3735,328.688081
62,314.6175,330.351581
63,318.6165,332.065081
64,323.9155,333.746581
65,329.3245,344.436815
66,334.3015,346.111315
67,339.282,347.785815
68,343.919,349.540315
69,348.492,354.130315
70,354.282,355.805315
71,359.3425,366.05435
72,363.875,367.68485
73,368.885,369.34585
74,374.723,371.02585
75,379.9725,372.67285
76,385.238,374.36035
77,389.9685,383.847124
78,394.179,392.031652
79,398.2375,393.677152
80,402.966,395.311152
81,408.234,396.982152
82,413.551,407.664742
83,418.278,409.322242
84,424.111,420.915237
85,428.93,430.485888
86,433.139,432.158388
87,438.319,442.697349
88,443.4185,444.375349
89,448.032,445.902349
90,452.7535,447.421849
91,458.017,449.090849
92,462.6305,458.476685
93,466.836,460.134185
94,471.896,461.867185
95,476.4785,470.71025
96,480.6175,474.85525
97,485.9085,476.50075
98,490.903,478.18225
99,495.0565,486.186427
100,499.0825,487.901927
101,503.8005,489.538927
102,507.9505,497.492468
103,512.546,499.052968
104,518.432,500.720468
105,524.181,502.411468
106,528.7635,514.143345
107,534.02,515.828345
108,539.085,517.462845
109,544.4125,527.983385
110,549.39,529.672385
111,554.465,531.521385
112,559.751,533.061385
113,564.557,534.571385
114,569.8855,545.297456
115,574.7465,547.075956
116,580.1355,548.842956
117,585.2145,550.493456
118,590.176,560.164805
119,595.0065,561.655805
120,600.766,563.344805
121,606.4955,565.042305
122,611.3115,566.670305
123,616.576,577.2378
124,621.1805,578.9078
125,626.359,580.7553
126,630.5725,582.4348
127,635.9765,584.1163
128,640.9455,585.7673
129,645.7245,587.4413
130,651.567,599.057234
131,656.0515,600.798734
132,660.0545,602.437734
133,665.4525,604.090734
134,670.751,605.638734
135,675.811,607.298734
136,680.867,608.952234
137,685.4225,613.514734
138,689.9355,615.135734
139,695.667,616.819734
140,700.7125,626.765553
141,705.0885,628.568053
142,710.7245,630.427553
143,715.3055,639.293909
144,719.7985,641.022909
145,724.3025,642.691909
146,729.5725,644.385909
147,733.981,645.859909
148,739.711,647.537409
149,744.2775,649.094909
150,749.3315,650.930909
151,754.4015,652.578909
152,760.187,654.251909
153,766.026,655.912409
154,771.758,657.602409
155,776.863,659.366409
156,782.145,661.027909
157,786.136,662.636409
158,791.475,673.044113
159,796.0375,681.992738
160,800.6255,686.543738
161,805.6655,688.085738
162,810.2005,689.810238
163,814.7035,691.460738
164,819.2245,692.917238
165,825.037,704.530861
166,829.617,706.140861
167,834.648,707.878361
168,839.281,717.158333
169,844.6785,718.823833
170,849.9145,729.131041
171,855.7535,740.860119
172,859.6965,742.502119
173,864.258,744.007119
174,869.551,754.935899
175,874.87,756.462899
176,879.332,758.130899
177,883.95,759.806899
178,888.9835,761.401399
179,894.238,763.068399
180,899.386,773.434704
181,903.91,775.234704
182,908.039,779.383704
183,913.8495,790.975981
184,918.3715,792.703981
185,923.619,794.394481
186,928.672,796.046981
187,933.0355,797.698481
188,938.639,799.477981
189,944.027,800.939481
190,949.768,802.629481
191,955.0745,804.179981
192,960.934,815.996554
193,965.439,817.643554
194,969.4645,819.272554
195,974.737,820.918054
196,980.5545,822.620554
197,985.528,824.160054
198,991.346,825.841054
199,996.08,827.487054
200,1001.2575,837.735208
201,1006.277,839.419708
202,1010.9275,840.935208
203,1016.786,842.602208
204,1021.8095,844.438708
205,1026.87,846.180208
206,1031.4505,847.785708
207,1036.33,857.358761
208,1041.9215,859.009761
209,1047.448,870.237936
210,1052.339,871.755936
211,1056.3385,873.407436
212,1060.8535,875.119436
213,1066.7125,876.800436
214,1071.5385,886.472972
215,1076.0315,888.127472
216,1081.391,898.649675
217,1086.97,900.440175
218,1091.5475,902.059175
219,1096.8595,903.597175
220,1102.225,905.130175
221,1106.746,906.886175
222,1112.358,918.335176
223,1116.574,919.949176
224,1122.1035,921.615176
225,1126.699,923.136176
226,1131.236,924.876176
227,1136.5425,926.658176
228,1141.2805,928.314676
229,1146.025,929.966176
230,1151.338,931.512176
231,1157.055,943.455977
232,1161.204,945.054977
233,1166.473,946.730477
234,1171.052,948.292477
235,1176.317,950.077977
236,1181.583,951.724977
237,1186.6745,953.389477
238,1191.7345,955.126477
239,1197.578,956.811977
240,1202.6785,958.352477
241,1206.9925,966.610388
242,1211.578,971.206388
243,1217.422,972.862888
244,1221.8995,981.862671
245,1227.712,983.530171
246,1233.5585,995.431743
247,1239.3335,1007.400573
248,1245.171,1009.282573
249,1250.543,1020.033427
250,1256.2785,1032.065734
251,1261.5545,1033.753734
252,1265.691,1035.392734
253,1271.2135,1037.047734
254,1276.962,1038.713734
255,1281.1995,1040.391734
256,1285.9425,1041.977234
257,1290.5095,1043.493234
258,1295.8235,1045.070734
259,1301.6345,1046.746734
260,1306.003,1048.355234
261,1311.7695,1050.022234
262,1317.434,1051.795234
263,1322.0195,1053.418234
264,1326.5745,1055.061734
265,1331.118,1056.704734
266,1336.4145,1058.343234
267,1340.9255,1059.997734
268,1345.3875,1061.668234
269,1350.1405,1063.315234
270,1354.1875,1065.034734
271,1359.7965,1066.677234
272,1364.007,1068.349734
273,1368.497,1070.072734
274,1374.102,1071.870234
275,1379.8305,1073.487734
276,1384.814,1075.163234
277,1390.4315,1076.825734
278,1394.952,1078.357734
279,1400.124,1080.036234
280,1404.686,1081.692234
281,1409.289,1090.51401
282,1413.7995,1092.14251
283,1419.643,1094.03901
284,1423.841,1095.71051
285,1428.5825,1097.34701
286,1433.147,1098.82051
287,1438.337,1100.36101
288,1442.914,1109.493537
289,1447.7395,1111.264037
290,1453.5715,1123.025026
291,1457.784,1124.702026
292,1462.9445,1126.425526
293,1467.1035,1127.977526
294,1472.454,1129.520026
295,1478.2125,1131.162526
296,1483.547,1132.920526
297,1488.3785,1134.361526
298,1493.6215,1136.027026
299,1498.2,1137.581526
300,1502.7865,1139.143026
301,1508.3085,1140.796026
302,1513.6125,1142.544526
303,1518.4165,1144.074026
304,1523.323,1145.745526
305,1528.629,1147.266026
306,1532.632,1148.883026
307,1537.1255,1150.524526
308,1541.27,1152.068526
309,1546.3475,1153.706526
310,1551.654,1155.250026
311,1557.2395,1157.017526
312,1561.8475,1158.561526
313,1566.4115,1160.103026
314,1571.1295,1161.733526
315,1576.4305,1163.262026
316,1581.4675,1165.028026
317,1586.719,1175.951354
318,1592.2455,1187.336262
319,1597.6195,1188.863262
320,1603.235,1190.636762
321,1608.478,1192.318262
322,1613.78,1194.070762
323,1619.0135,1195.784762
324,1623.7905,1197.315762
325,1627.8215,1198.927762
326,1631.981,1200.479262
327,1636.8215,1202.011262
328,1642.653,1203.899262
329,1647.755,1205.531262
330,1652.2035,1207.240762
331,1658.029,1208.956262
332,1663.3425,1210.491762
333,1668.0775,1211.945262
334,1672.636,1213.504762
335,1677.6985,1215.238762
336,1683.2635,1216.998762
337,1688.8705,1218.668762
338,1694.4765,1220.434762
339,1698.8235,1222.007262
340,1702.8135,1223.618762
341,1706.766,1225.265262
342,1712.1275,1235.93643
343,1716.635,1237.57993
344,1722.464,1239.26193
345,1727.7755,1240.91143
346,1732.337,1242.46993
347,1737.9365,1244.23093
348,1742.779,1245.97643
349,1746.797,1247.69343
350,1750.958,1249.25143
351,1756.1805,1250.91543
352,1760.823,1252.65293
353,1764.8125,1254.45293
354,1770.14,1255.98093
355,1775.7625,1257.78693
356,1781.1555,1268.490252
357,1786.5015,1270.024252
358,1791.033,1271.662252
359,1795.681,1273.233252
360,1800.7065,1274.897752
361,1805.77,1276.414752
362,1811.538,1278.115752
363,1816.965,1279.982752
364,1821.5865,1281.549252
365,1826.673,1283.193252
366,1831.738,1284.920252
367,1836.2545,1286.516752
368,1840.891,1288.063252
369,1846.3055,1289.584252
370,1851.386,1291.117752
371,1855.917,1292.777752
372,1860.253,1294.413252
373,1865.6315,1295.982752
374,1870.1655,1297.712752
375,1875.7605,1299.373252
376,1881.2,1301.100252
377,1887.0715,1302.987252
378,1892.3575,1304.658252
379,1897.208,1306.250752
380,1901.402,1307.811752
381,1905.988,1309.368252
382,1911.806,1311.038252
383,1917.1555,1312.582752
384,1922.1825,1314.099252
385,1926.747,1315.614752
386,1931.335,1317.172752
387,1936.2975,1318.945752
388,1940.9035,1320.502252
389,1945.1135,1322.153752
390,1950.17,1323.837252
391,1955.485,1325.361752
392,1961.1705,1327.027752
393,1965.754,1335.966024
394,1969.7535,1337.606024
395,1974.401,1339.132524
396,1979.651,1340.801024
397,1985.051,1342.430524
398,1990.336,1344.096024
399,1995.152,1345.698524
400,2000.4965,1347.227524
401,2006.3805,1359.098183
402,2011.577,1360.760183
403,2016.648,1362.502183
404,2021.737,1364.242683
405,2025.9545,1372.695089
406,2031.0205,1374.208089
407,2035.2855,1375.827089
408,2039.805,1377.467589
409,2044.537,1378.991589
410,2049.542,1380.664089
411,2054.1045,1382.291589
412,2059.1825,1384.027589
413,2064.1885,1385.681089
414,2069.241,1387.421589
415,2074.8665,1389.313089
416,2079.551,1390.890089
417,2084.0725,1392.527589
418,2089.4125,1394.267089
419,2094.4115,1395.910589
420,2099.478,1397.568589
421,2103.9325,1399.154589
422,2108.97,1400.909589
423,2114.5445,1402.577589
424,2118.7925,1404.146089
425,2123.166,1405.702089
426,2128.3905,1407.255589
427,2133.7815,1409.031089
428,2138.621,1410.556589
429,2143.3545,1412.316089
430,2148.2055,1413.946089
431,2153.4995,1415.594089
432,2157.8705,1417.144589
433,2163.6975,1418.826589
434,2168.016,1420.368089
435,2173.378,1431.225159
436,2177.621,1432.776659
437,2182.2165,1434.349159
438,2187.9675,1435.965159
439,2192.4775,1437.675159
440,2197.0705,1439.234159
441,2202.9005,1441.136159
442,2208.088,1443.048659
443,2213.923,1444.932159
444,2219.724,1446.604159
445,2225.577,1448.292659
446,2230.0875,1449.990159
447,2234.7695,1451.661659
448,2240.6205,1453.332159
449,2246.483,1455.219659
450,2251.091,1456.790159
451,2256.0115,1458.329159
452,2260.6245,1459.868159
453,2264.837,1461.548159
454,2270.7005,1463.210159
455,2275.607,1464.739659
456,2281.2045,1466.527159
457,2285.793,1468.163159
458,2290.4005,1469.710159
459,2295.7425,1471.439159
460,2301.1535,1473.115659
461,2305.915,1474.772659
462,2311.24,1476.528159
463,2316.6105,1478.178159
464,2321.9055,1488.993163
465,2327.499,1490.758663
466,2332.3925,1492.287663
467,2338.168,1493.908163
468,2343.5805,1495.553163
469,2348.9165,1497.309663
470,2353.855,1498.837663
471,2359.4895,1500.689163
472,2365.043,1502.347163
473,2370.442,1504.106663
474,2376.3055,1505.781163
475,2381.4075,1507.507163
476,2387.25,1509.181163
477,2392.051,1510.723663
478,2397.914,1512.406663
479,2401.9035,1514.050663
480,2406.038,1515.611663
481,2411.4125,1517.255663
482,2416.74,1519.000163
483,2421.2165,1520.744663
484,2425.8025,1522.339663
485,2431.146,1523.770663
486,2436.1515,1525.439163
487,2441.3525,1527.119663
488,2447.226,1528.866163
489,2452.8365,1530.627163
490,2457.675,1532.271663
491,2462.999,1533.920663
492,2467.2265,1535.601163
493,2473.081,1537.263163
494,2478.4045,1548.111235
495,2483.738,1549.650735
496,2487.781,1551.357735
497,2493.103,1553.109735
498,2498.0255,1554.698735
499,2503.039,1556.371235
500,2508.3505,1558.026235
501,2513.4545,1559.682735
502,2518.335,1561.210235
503,2524.156,1562.882735
504,2528.6725,1564.701235
505,2534.3275,1566.363235
506,2539.6775,1580.081986
507,2545.0135,1581.939986
508,2549.9375,1583.455486
509,2555.3365,1585.028486
510,2560.663,1586.547486
511,2565.7345,1588.195486
512,2570.744,1589.871486
513,2574.7275,1591.530486
514,2579.3395,1593.083486
515,2584.898,1604.614287
516,2589.4705,1606.178787
517,2594.8275,1616.729088
518,2600.6685,1618.413588
519,2605.717,1620.241588
520,2610.2885,1621.858088
521,2615.406,1623.613088
522,2620.4155,1625.146088
523,2626.241,1626.925588
524,2630.9675,1628.606588
525,2636.274,1630.145088
526,2640.758,1631.848088
527,2645.6855,1633.377588
528,2650.2735,1634.918088
529,2655.5925,1636.504088
530,2659.5505,1638.165588
531,2664.1975,1639.932088
532,2669.971,1641.599588
533,2675.355,1643.246088
534,2681.0925,1644.918588
535,2686.387,1646.561088
536,2691.4905,1648.300088
537,2696.0495,1649.876088
538,2701.8145,1651.568588
539,2707.004,1653.314088
540,2711.466,1654.966588
541,2716.7355,1656.628088
542,2721.191,1658.284088
543,2726.5015,1660.124088
544,2730.988,1661.822588
545,2735.791,1663.343588
546,2740.401,1664.947588
547,2744.916,1666.415088
548,2749.733,1667.949088
549,2755.1475,1669.713588
550,2760.5205,1671.361088
551,2766.192,1673.021588
552,2770.935,1674.661588
553,2775.5175,1676.216588
554,2780.321,1677.779088
555,2784.4895,1679.330588
556,2789.491,1689.593244
557,2794.666,1691.118244
558,2799.6965,1692.702244
559,2805.0505,1694.353744
560,2810.89,1696.022744
561,2816.417,1697.665744
562,2821.207,1699.477744
563,2826.0425,1701.005244
564,2830.6115,1702.558244
565,2834.802,1704.108244
566,2840.1685,1705.878744
567,2845.0665,1707.399244
568,2850.007,1708.991244
569,2855.6265,1710.676244
570,2860.6305,1712.347244
571,2866.489,1714.015744
572,2870.482,1715.656744
573,2875.1225,1717.237744
574,2879.1435,1718.864244
575,2884.537,1720.658244
576,2890.285,1722.264244
577,2895.323,1723.897744
578,2899.8535,1725.534744
579,2905.185,1727.194744
580,2910.761,1728.867244
581,2915.011,1730.414744
582,2919.9605,1732.045744
583,2925.372,1733.626744
584,2929.972,1735.192744
585,2935.013,1737.038244
586,2940.664,1738.715744
587,2945.4935,1743.498244
588,2950.492,1745.155244
589,2954.9715,1746.972744
590,2960.305,1748.503744
591,2965.3335,1750.163744
592,2970.657,1751.707244
593,2976.274,1753.470244
594,2980.2875,1755.105244
595,2984.2635,1756.746744
596,2989.858,1758.400244
597,2995.4025,1760.072244
598,3000.441,1761.522744
599,3005.3635,1763.105244
600,3010.7455,1764.778744
601,3016.121,1766.610244
602,3020.8775,1768.238744
603,3025.452,1769.791244
604,3030.072,1771.388744
605,3035.937,1773.064744
606,3041.3125,1774.713744
607,3046.6,1776.252244
608,3051.9015,1777.786244
609,3057.7575,1779.531244
610,3063.013,1781.219744
611,3067.5775,1782.779244
612,3071.5945,1784.436244
613,3075.741,1785.991244
614,3081.609,1787.671244
615,3086.656,1789.422744
616,3091.4965,1791.007744
617,3096.895,1792.676744
618,3101.7225,1794.192744
619,3107.5495,1795.860744
620,3112.1585,1797.421244
621,3117.683,1808.603123
622,3122.7345,1810.264623
623,3128.569,1812.013623
624,3133.964,1813.891623
625,3138.4825,1815.529623
626,3143.5415,1817.302123
627,3149.0885,1819.183623
628,3153.6955,1820.752623
629,3159.074,1822.421623
630,3164.4575,1824.004623
631,3168.457,1825.634623
632,3173.2395,1827.280123
633,3177.21,1828.925123
634,3181.7895,1830.378623
635,3186.306,1832.208123
636,3192.1185,1833.891123
637,3196.092,1835.547123
638,3201.172,1837.285123
639,3205.13,1838.934623
640,3210.4195,1840.576623
641,3216.1595,1842.250123
642,3220.9575,1843.773123
643,3225.177,1845.477123
644,3229.407,1847.026623
645,3233.78,1855.324559
646,3239.335,1856.978559
647,3243.377,1858.627559
648,3248.7015,1860.378059
649,3252.9215,1862.058059
650,3257.1375,1863.724059
651,3262.6785,1865.377559
652,3267.9855,1867.030059
653,3273.3345,1868.775559
654,3278.4125,1870.507059
655,3283.562,1872.048059
656,3288.4635,1873.582559
657,3293.852,1875.167059
658,3299.6435,1876.815059
659,3304.235,1885.813947
660,3308.2385,1887.437447
661,3313.5875,1888.968447
662,3317.571,1890.599447
663,3322.8455,1892.243947
664,3328.039,1893.778947
665,3333.371,1895.525447
666,3338.7655,1897.101447
667,3343.8195,1898.831947
668,3348.6795,1900.378447
669,3354.4945,1902.047447
670,3360.063,1903.708947
671,3365.1305,1905.354447
672,3370.4575,1906.875447
673,3375.9875,1908.533447
674,3379.982,1910.249447
675,3384.701,1911.903447
676,3388.7815,1913.538947
677,3393.412,1918.238447
678,3398.2465,1920.048447
679,3402.83,1928.827548
680,3408.096,1930.489548
681,3412.559,1932.183548
682,3417.094,1933.813548
683,3422.4695,1935.394548
684,3426.481,1937.179048
685,3431.8,1938.851548
686,3436.8315,1940.525048
687,3441.7415,1950.04931
688,3446.4845,1954.82731
689,3450.9585,1956.47731
690,3455.783,1957.99981
691,3461.0725,1959.69031
692,3466.6985,1961.47381
693,3471.547,1963.13431
694,3476.613,1964.88431
695,3480.9805,1966.44081
696,3486.036,1968.25081
697,3490.5625,1969.89431
698,3495.5655,1971.55831
699,3501.064,1973.42581
700,3506.6125,1975.08431
701,3511.6165,1976.75831
702,3517.467,1978.62431
703,3522.4905,1980.35281
704,3527.5455,1981.98581
705,3532.8355,1983.84031
706,3537.837,1985.51731
707,3542.301,1987.05881
708,3548.0075,1988.71981
709,3552.2395,1990.41381
710,3556.485,1991.97431
711,3562.323,1993.91881
712,3567.6245,1995.45631
713,3572.7235,1996.96531
714,3578.55,1998.71081
715,3584.144,2000.37781
716,3589.457,2001.90781
717,3594.491,2003.73731
718,3598.984,2005.39231
719,3603.5725,2006.94331
720,3608.4355,2008.49181
721,3614.303,2010.19781
722,3618.903,2019.07162
723,3623.814,2020.59912
724,3628.822,2022.28362
725,3634.431,2023.94662
726,3638.933,2025.56662
727,3644.755,2027.31162
728,3650.591,2028.99862
729,3655.7405,2030.68862
730,3661.066,2032.22612
731,3666.822,2033.85462
732,3672.647,2035.52962
733,3678.031,2037.10212
734,3682.5595,2038.83412
735,3687.8555,2040.49212
736,3693.1955,2042.06612
737,3698.4155,2043.73662
738,3703.7215,2045.48762
739,3709.0215,2047.27662
740,3714.8755,2048.93562
741,3719.3355,2050.56662
742,3724.6545,2052.32662
743,3729.8165,2054.07612
744,3735.4895,2055.76712
745,3741.12,2057.55212
746,3746.8715,2059.24462
747,3751.363,2060.88762
748,3756.181,2062.53012
749,3760.154,2064.18612
750,3764.689,2065.82712
751,3770.095,2067.59412
752,3774.6835,2069.04212
753,3778.6875,2070.66062
754,3784.3125,2072.32212
755,3789.677,2073.96712
756,3795.4235,2075.64312
757,3800.062,2077.10862
758,3804.868,2078.63162
759,3809.8795,2080.25612
760,3815.1845,2081.78762
761,3820.494,2083.31362
762,3825.4925,2084.99012
763,3831.369,2086.67462
764,3836.236,2088.32612
765,3841.3275,2089.85712
766,3846.933,2091.64312
767,3852.776,2093.38062
768,3858.5225,2095.06962
769,3862.543,2096.70462
770,3867.8465,2098.29062
771,3873.726,2099.96562
772,3878.8185,2101.59512
773,3884.1635,2103.11712
774,3889.3205,2104.64512
775,3895.1615,2106.33112
776,3899.7035,2107.86262
777,3905.4425,2109.46512
778,3910.774,2111.19662
779,3915.695,2112.71862
780,3920.181,2114.37762
781,3924.7695,2115.93712
782,3928.9935,2117.60762
783,3933.4965,2119.19912
784,3939.3665,2120.88612
785,3944.103,2122.57862
786,3949.4185,2124.10562
787,3953.897,2125.75812
788,3958.944,2127.34362
789,3963.569,2129.14262
790,3969.3885,2130.81112
791,3974.4755,2132.55262
792,3979.3595,2134.07562
793,3984.8985,2135.73812
794,3988.8665,2137.38262
795,3994.505,2139.03062
796,3999.0255,2140.66562
797,4004.2325,2142.34362
798,4009.598,2143.93162
799,4014.1455,2145.64162
800,4019.0035,2147.18512
801,4023.6125,2148.69712
802,4027.9835,2150.16012
803,4033.6125,2151.83012
804,4038.226,2160.731138
805,4042.828,2162.333638
806,4048.138,2164.018638
807,4053.4465,2165.792638
808,4058.769,2167.542638
809,4064.598,2169.224138
810,4069.8795,2171.070138
811,4074.6205,2172.533138
812,4080.209,2174.283638
813,4084.971,2175.974138
814,4090.314,2177.542138
815,4094.601,2179.089638
816,4100.438,2180.774138
817,4104.9615,2182.398138
818,4110.8475,2184.069638
819,4116.2115,2185.862138
820,4120.7565,2187.477138
821,4126.585,2189.364638
822,4130.602,2190.994138
823,4135.6955,2192.643638
824,4140.5395,2194.169638
825,4145.8605,2195.707138
826,4150.3795,2197.420638
827,4154.5995,2199.134138
828,4160.2065,2200.902638
829,4165.207,2202.583138
830,4169.563,2204.102638
831,4174.0745,2205.727138
832,4179.119,2207.460138
833,4184.776,2209.120638
834,4189.8205,2210.660138
835,4195.627,2212.336638
836,4201.218,2214.000138
837,4206.2985,2215.744638
838,4210.92,2217.268638
839,4216.048,2218.806138
840,4220.845,2220.335638
841,4225.4265,2222.021638
842,4230.051,2230.922283
843,4235.601,2232.613283
844,4240.485,2234.403783
845,4245.3985,2236.044783
846,4250.455,2237.794283
847,4254.4815,2239.437283
848,4258.982,2241.018783
849,4264.807,2242.692283
850,4268.806,2244.394783
851,4273.398,2245.958283
852,4277.9895,2247.522783
853,4282.9405,2249.279283
854,4287.674,2250.914283
855,4292.2005,2252.564783
856,4296.348,2254.115283
857,4300.582,2255.815783
858,4305.8525,2257.658283
859,4310.883,2259.411783
860,4316.049,2264.248283
861,4321.876,2265.925283
862,4327.163,2267.457783
863,4332.203,2269.103783
864,4336.655,2270.752283
865,4341.233,2272.305783
866,4345.7975,2273.869283
867,4351.055,2275.548283
868,4356.8785,2277.227283
869,4361.894,2278.908783
870,4366.079,2280.459283
871,4371.388,2281.997283
872,4376.452,2283.739283
873,4382.216,2285.339783
874,4387.529,2286.880783
875,4392.347,2288.393783
876,4398.1705,2290.290283
877,4403.4765,2291.924283
878,4408.487,2293.582283
879,4413.7825,2295.114283
880,4419.534,2296.806283
881,4424.3575,2298.394783
882,4428.8175,2300.106283
883,4433.0375,2301.656283
884,4438.8215,2303.278283
885,4443.414,2304.735783
886,4448.6675,2306.410283
887,4454.1865,2308.054783
888,4459.574,2309.710283
889,4464.596,2311.388283
890,4469.1115,2313.115283
891,4473.6245,2314.743783
892,4478.1335,2316.386783
893,4482.6545,2318.027783
894,4487.971,2322.872783
895,4493.2915,2324.416283
896,4497.8525,2325.941783
897,4502.954,2327.619783
898,4507.7055,2329.262283
899,4512.76,2331.015783
900,4518.5665,2332.701783
901,4523.04,2334.366283
902,4528.1335,2336.016783
903,4533.507,2346.620959
904,4538.0115,2348.096959
905,4543.64,2349.747459
906,4548.0645,2351.269459
907,4552.6665,2352.835459
908,4558.4995,2354.685459
909,4563.117,2356.213459
910,4567.6245,2358.023459
911,4573.0155,2359.695459
912,4578.0005,2361.515959
913,4582.99,2363.171459
914,4587.689,2364.697959
915,4593.0765,2366.460459
916,4598.037,2368.111459
917,4602.494,2369.778959
918,4608.115,2371.444959
919,4613.633,2373.117459
920,4618.186,2377.806959
921,4624.0065,2379.676959
922,4628.2285,2381.333459
923,4632.636,2382.852959
924,4636.785,2384.404459
925,4641.815,2386.058459
926,4647.4005,2387.720959
927,4652.995,2389.523959
928,4657.143,2391.079959
929,4662.9675,2392.979459
930,4668.571,2394.744959
931,4673.307,2396.406959
932,4678.278,2398.176959
933,4682.856,2399.735459
934,4688.1805,2401.266459
935,4692.6905,2402.983459
936,4698.1085,2404.625959
937,4702.677,2406.193459
938,4707.5085,2407.778459
939,4713.2405,2409.472459
940,4717.9655,2411.115459
941,4723.7745,2412.795959
942,4729.0945,2414.332959
943,4733.588,2416.002959
944,4739.4435,2417.750459
945,4744.1975,2419.545959
946,4748.6155,2421.066959
947,4754.153,2422.773459
948,4759.1095,2424.307959
949,4764.294,2425.879459
950,4769.082,2427.419959
951,4774.2465,2429.086959
952,4779.3545,2430.824459
953,4784.5315,2432.547959
954,4789.0375,2434.287459
955,4793.4865,2435.853959
956,4798.354,2437.580459
957,4803.443,2439.352959
958,4808.7045,2441.134459
959,4813.3,2442.700959
960,4818.02,2444.349459
961,4823.034,2446.033959
962,4828.039,2447.710959
963,4832.55,2449.172459
964,4838.115,2450.838459
965,4842.845,2452.522459
966,4847.759,2454.044459
967,4853.0095,2455.710959
968,4857.729,2457.400959
969,4862.2125,2459.096959
970,4867.215,2460.787959
971,4872.876,2462.450459
972,4878.188,2463.999959
973,4883.516,2465.534459
974,4888.234,2467.198959
975,4893.03,2468.741459
976,4898.158,2470.398459
977,4903.689,2472.050459
978,4908.748,2473.782459
979,4914.4755,2475.472959
980,4919.2235,2477.112959
981,4925.0935,2478.783959
982,4929.6005,2480.414459
983,4934.645,2481.955959
984,4939.2575,2483.538959
985,4944.08,2485.051459
986,4949.4405,2486.616959
987,4954.1755,2488.255459
988,4959.0855,2489.773459
989,4963.869,2491.301459
990,4968.0935,2492.842459
991,4973.419,2494.511959
992,4978.333,2496.102459
993,4982.2975,2497.752459
994,4986.4185,2499.311459
995,4991.275,2500.949959
996,4997.0085,2502.634959
997,5002.7725,2504.315959
998,5007.401,2505.858959
999,5013.22,2507.603959
1000,5018.03,2509.136459
1001,5023.347,2510.969459
1002,5029.0815,2512.645459
1003,5033.558,2514.296959
1004,5038.941,2515.755459
1005,5044.684,2517.444959
1006,5049.273,2518.994959
1007,5053.8035,2520.625959
1008,5058.7305,2522.142459
1009,5064.0965,2523.896459
1010,5068.918,2525.539459
1011,5074.513,2527.214959
1012,5079.263,2528.876959
1013,5083.231,2530.517459
1014,5087.7615,2532.167959
1015,5093.6035,2533.839459
1016,5098.257,2535.308459
1017,5103.0735,2536.816459
1018,5108.3485,2538.494959
1019,5112.907,2540.060459
1020,5118.7545,2552.051161
1021,5123.2735,2553.684661
1022,5128.4445,2555.354661
1023,5134.0675,2556.999661
1024,5138.6015,2558.814161
1025,5144.3345,2570.786462
1026,5148.9105,2572.406462
1027,5154.7345,2574.152462
1028,5159.772,2575.898962
1029,5165.1205,2577.469962
1030,5169.721,2579.027462
1031,5173.7625,2580.671962
1032,5179.029,2582.359462
1033,5183.8475,2584.101962
1034,5189.469,2585.854962
1035,5194.793,2590.702962
1036,5200.137,2592.223462
1037,5205.549,2593.884962
1038,5210.092,2595.532462
1039,5214.31,2597.229962
1040,5218.8335,2598.963962
1041,5224.0975,2600.596462
1042,5229.8535,2602.205462
1043,5235.671,2604.111462
1044,5240.501,2605.623962
1045,5245.2845,2607.055962
1046,5249.487,2608.617962
1047,5254.282,2613.396462
1048,5258.2815,2615.037462
1049,5262.4845,2616.702462
1050,5266.4635,2624.701553
1051,5272.2875,2626.464553
1052,5277.4975,2628.319553
1053,5282.051,2629.884553
1054,5287.399,2631.470053
1055,5291.9865,2633.031053
1056,5296.2295,2634.679553
1057,5301.2265,2636.365553
1058,5305.9455,2638.004053
1059,5310.9435,2639.683553
1060,5316.7675,2641.350053
1061,5322.599,2643.011553
1062,5327.6775,2644.647053
1063,5333.4065,2646.342053
1064,5338.9965,2648.132553
1065,5343.6155,2649.652553
1066,5347.822,2651.328553
1067,5352.4455,2652.871553
1068,5357.494,2654.628553
1069,5362.535,2656.276553
1070,5367.114,2657.819553
1071,5372.472,2668.2204
1072,5377.5505,2669.8689
1073,5382.813,2671.5864
1074,5388.5595,2683.553584
1075,5392.5715,2685.180084
1076,5397.375,2686.944084
1077,5402.6915,2688.808584
1078,5407.7435,2690.644084
1079,5412.385,2692.183084
1080,5417.2105,2693.708084
1081,5421.816,2695.276584
1082,5426.7155,2696.796584
1083,5431.536,2698.421084
1084,5435.5015,2700.062084
1085,5441.0305,2701.722084
1086,5446.557,2703.365084
1087,5451.917,2704.901084
1088,5457.1125,2706.733084
1089,5463.0115,2708.416084
1090,5467.855,2710.058584
1091,5473.3875,2711.728084
1092,5479.21,2713.610584
1093,5484.957,2715.226584
1094,5489.5795,2716.747584
1095,5494.6055,2718.266084
1096,5500.1555,2719.922584
1097,5505.1565,2721.596584
1098,5510.4065,2723.339084
1099,5515.796,2724.991584
1100,5519.788,2726.706084
1101,5523.978,2728.368584
1102,5528.804,2730.111584
1103,5534.421,2731.988584
1104,5540.1725,2733.670084
1105,5545.275,2735.317084
1106,5551.142,2737.001584
1107,5556.406,2738.669084
1108,5562.0325,2740.436584
1109,5567.6105,2742.108584
1110,5572.278,2743.633584
1111,5576.857,2745.193084
1112,5582.617,2746.862584
1113,5587.663,2748.711584
1114,5593.396,2750.336084
1115,5598.6065,2752.016084
1116,5603.7815,2753.838584
1117,5608.8085,2755.518084
1118,5613.147,2757.028584
1119,5618.068,2761.764084
1120,5623.611,2763.409584
1121,5628.6705,2764.928084
1122,5633.231,2766.593084
1123,5637.2395,2768.292584
1124,5643.063,2769.981084
1125,5647.9665,2771.515084
1126,5652.803,2773.044084
1127,5656.7675,2774.696584
1128,5662.1445,2776.456584
1129,5667.2795,2777.989084
1130,5673.036,2779.658584
1131,5677.5575,2781.301084
1132,5682.396,2782.831084
1133,5687.315,2784.360584
1134,5691.9085,2785.918084
1135,5696.729,2787.581084
1136,5702.466,2789.210584
1137,5707.522,2790.954084
1138,5712.92,2792.629584
1139,5718.532,2794.488584
1140,5723.3985,2796.025584
1141,5728.473,2797.775584
1142,5734.3355,2799.459084
1143,5739.959,2801.244084
1144,5745.137,2802.780584
1145,5750.9055,2804.473584
1146,5756.2275,2806.018084
1147,5761.2195,2807.680084
1148,5765.976,2809.378584
1149,5770.3535,2810.941084
1150,5774.9755,2812.458584
1151,5780.2535,2814.121584
1152,5784.7125,2815.782084
1153,5789.884,2817.310584
1154,5794.398,2818.839584
1155,5799.544,2820.387584
1156,5804.3015,2822.180084
1157,5809.3515,2823.915084
1158,5814.659,2825.765584
1159,5819.24,2827.381084
1160,5824.2635,2828.910584
1161,5829.2705,2830.583584
1162,5833.885,2832.035584
1163,5838.978,2833.562584
1164,5844.247,2835.309084
1165,5849.879,2836.977084
1166,5854.518,2838.556084
1167,5860.2465,2840.253084
1168,5865.16,2841.781084
1169,5869.8655,2843.243084
1170,5874.041,2844.796084
1171,5879.876,2846.469084
1172,5885.6935,2848.369584
1173,5890.972,2850.030584
1174,5895.789,2851.562584
1175,5900.0165,2853.252084
1176,5904.9795,2854.895084
1177,5910.3705,2856.752084
1178,5914.5865,2858.457584
1179,5919.891,2860.300084
1180,5924.3825,2861.889084
1181,5928.3505,2863.674584
1182,5933.497,2865.535584
1183,5938.0745,2867.085584
1184,5942.645,2868.639084
1185,5948.404,2870.319584
1186,5954.232,2872.064584
1187,5958.19,2873.721084
1188,5963.4635,2875.388584
1189,5968.509,2877.053084
1190,5973.9245,2878.892084
1191,5978.4155,2880.510584
1192,5983.4165,2882.181584
1193,5988.734,2883.724584
1194,5993.034,2885.264584
1195,5997.753,2886.793084
1196,6002.6245,2888.385084
1197,6007.088,2890.046084
1198,6011.111,2891.694084
1199,6016.4225,2893.540084
1200,6021.2555,2895.131084
1201,6026.5635,2896.666084
1202,6031.536,2898.351084
1203,6036.82,2900.022584
1204,6041.6025,2901.621084
1205,6047.0055,2903.269584
1206,6051.3855,2904.860084
1207,6055.9545,2906.369584
1208,6060.5475,2907.928584
1209,6065.4775,2909.525084
1210,6071.314,2911.197584
1211,6076.2105,2912.737584
1212,6081.0725,2914.532084
1213,6085.3885,2916.082584
1214,6090.754,2917.726584
1215,6095.9195,2919.380084
1216,6100.567,2920.851084
1217,6104.876,2922.401584
1218,6109.9325,2924.065584
1219,6115.749,2925.961584
1220,6121.533,2927.621584
1221,6126.915,2929.258084
1222,6131.498,2930.789584
1223,6136.0125,2932.529584
1224,6141.7775,2934.229584
1225,6147.1925,2936.016584
1226,6153.093,2937.677084
1227,6158.938,2939.361584
1228,6164.2775,2940.913084
1229,6168.7935,2942.640584
1230,6173.3905,2944.203584
1231,6178.4655,2945.855084
1232,6183.366,2947.500584
1233,6187.3805,2949.228584
1234,6192.1095,2950.669584
1235,6196.6055,2952.314584
1236,6201.07,2953.966084
1237,6205.0375,2955.595584
1238,6210.685,2957.476584
1239,6214.6615,2959.136584
1240,6220.033,2960.877584
1241,6224.603,2962.439584
1242,6229.6935,2964.184084
1243,6234.7185,2965.841584
1244,6240.1205,2967.505584
1245,6245.694,2969.312584
1246,6250.8725,2970.978084
1247,6256.723,2972.839084
1248,6261.446,2974.357584
1249,6266.701,2976.049084
1250,6271.7835,2977.592084
1251,6277.664,2979.280584
1252,6282.9895,2984.129084
1253,6287.544,2985.786584
1254,6292.2995,2987.327584
1255,6298.1055,2989.002584
1256,6303.1425,2990.642084
1257,6308.957,2992.312084
1258,6313.5235,2993.971584
1259,6318.255,2995.605584
1260,6323.577,2997.138084
1261,6328.603,2998.781584
1262,6334.005,3000.653584
1263,6338.8415,3002.291084
1264,6343.8165,3003.951584
1265,6348.413,3005.498584
1266,6354.165,3007.120084
1267,6359.084,3008.632584
1268,6364.144,3010.146584
1269,6369.4855,3011.736084
1270,6374.79,3013.255084
1271,6379.387,3014.795584
1272,6383.6715,3016.368084
1273,6388.663,3018.039084
1274,6392.876,3019.593084
1275,6397.461,3024.284084
1276,6401.9895,3026.016084
1277,6407.7665,3027.662584
1278,6412.7175,3029.207584
1279,6417.249,3031.036584
1280,6423.085,3032.699084
1281,6428.845,3034.350584
1282,6433.573,3036.009584
1283,6438.201,3037.567584
1284,6443.795,3039.365584
1285,6448.8625,3041.013584
1286,6453.0265,3042.565584
1287,6458.8545,3044.468084
1288,6464.271,3046.121584
1289,6468.7845,3047.735584
1290,6473.5985,3049.499084
1291,6478.6665,3051.066084
1292,6483.2285,3052.634084
1293,6489.0685,3054.300584
1294,6493.6555,3055.849084
1295,6499.1975,3057.514084
1296,6504.194,3059.217584
1297,6508.778,3060.760084
1298,6513.774,3062.439584
1299,6518.762,3064.106084
1300,6523.3445,3065.664584
1301,6528.213,3067.205084
1302,6533.122,3068.989584
1303,6538.761,3070.693084
1304,6543.0905,3072.252584
1305,6548.075,3073.784584
1306,6553.4675,3075.357084
1307,6558.8445,3077.023084
1308,6564.584,3078.714584
1309,6569.9705,3080.611584
1310,6574.9685,3082.273084
1311,6579.843,3083.789084
1312,6585.374,3085.468584
1313,6589.344,3087.118584
1314,6593.3285,3088.756084
1315,6597.498,3090.393084
1316,6602.7105,3092.258084
1317,6608.2715,3093.917584
1318,6613.5895,3095.664584
1319,6619.4395,3097.352584
1320,6625.2495,3099.038084
1321,6630.993,3100.729084
1322,6636.8305,3102.411084
1323,6642.603,3104.045584
1324,6647.1785,3105.609084
1325,6652.3385,3107.272584
1326,6657.66,3108.848584
1327,6662.9835,3110.687084
1328,6668.6735,3112.351584
1329,6673.1675,3113.878584
1330,6678.7255,3115.548084
1331,6684.0665,3117.383084
1332,6689.598,3119.307584
1333,6694.681,3120.819084
1334,6699.277,3122.332084
1335,6703.8655,3123.900584
1336,6708.3885,3125.536084
1337,6712.9725,3127.098084
1338,6717.5555,3128.713084
1339,6723.3775,3130.400584
1340,6729.2215,3132.125584
1341,6735.052,3133.802584
1342,6740.669,3135.472084
1343,6744.6445,3137.109084
1344,6748.9865,3138.663584
1345,6753.982,3140.437084
1346,6758.2235,3142.158584
1347,6763.5375,3143.683584
1348,6768.1215,3145.250584
1349,6773.178,3147.002084
1350,6777.8995,3148.692084
1351,6782.941,3150.204584
1352,6787.5765,3151.667584
1353,6792.9425,3153.242084
1354,6798.667,3154.911084
1355,6803.231,3156.628584
1356,6809.1045,3158.285584
1357,6813.1025,3159.913084
1358,6817.0995,3161.550084
1359,6822.8525,3163.242584
1360,6826.885,3164.958084
1361,6831.4625,3166.532584
1362,6836.0815,3168.333084
1363,6841.074,3170.001084
1364,6845.041,3177.876654
1365,6850.1085,3179.624154
1366,6855.195,3181.156654
1367,6859.229,3182.785154
1368,6864.071,3184.524654
1369,6869.1245,3186.171154
1370,6874.9435,3187.846654
1371,6880.6975,3189.546154
1372,6884.9095,3191.222654
1373,6890.1905,3192.896654
1374,6895.5115,3194.435654
1375,6901.076,3196.226154
1376,6905.558,3197.889654
1377,6911.301,3199.583154
1378,6915.8655,3201.152654
1379,6921.7295,3202.840154
1380,6926.2315,3204.316654
1381,6931.296,3206.067654
1382,6936.6125,3207.600154
1383,6940.804,3209.160154
1384,6946.3955,3210.818654
1385,6952.2195,3212.504654
1386,6956.3795,3214.068154
1387,6960.845,3215.748154
1388,6965.4735,3217.216154
1389,6971.0145,3218.865154
1390,6976.5595,3220.537154
1391,6981.2745,3222.173654
1392,6987.0975,3223.850654
1393,6992.195,3225.493654
1394,6997.58,3227.156654
1395,7003.392,3228.815654
1396,7007.911,3230.457154
1397,7013.457,3232.122154
1398,7019.292,3244.100575
1399,7023.808,3245.742075
1400,7028.3395,3247.475575
1401,7032.936,3249.088075
1402,7036.903,3250.705575
1403,7041.9405,3252.236075
1404,7047.0135,3253.879075
1405,7051.589,3255.439575
1406,7057.425,3257.124075
1407,7063.1765,3258.799075
1408,7067.9335,3260.456575
1409,7073.344,3262.142575
1410,7078.629,3263.817575
1411,7083.5765,3265.350075
1412,7089.1625,3267.013075
1413,7093.3905,3268.571575
1414,7097.922,3270.228075
1415,7103.188,3271.908075
1416,7108.475,3273.565075
1417,7113.057,3275.128575
1418,7117.874,3276.640575
1419,7122.461,3278.183575
1420,7126.6235,3279.745075
1421,7132.384,3281.432575
1422,7138.258,3283.101075
1423,7142.8165,3284.661575
1424,7147.382,3286.238575
1425,7151.6105,3294.434784
1426,7156.196,3295.888784
1427,7160.783,3297.445284
1428,7165.0025,3298.983784
1429,7169.2155,3300.655284
1430,7173.3875,3302.215284
1431,7178.731,3303.737784
1432,7184.051,3305.405784
1433,7188.7985,3307.101784
1434,7193.969,3308.777284
1435,7198.5385,3310.335284
1436,7203.591,3312.080284
1437,7208.065,3313.612284
1438,7213.3835,3315.152284
1439,7219.228,3316.825784
1440,7223.828,3318.418284
1441,7229.2125,3320.074784
1442,7234.251,3321.709284
1443,7238.228,3323.353784
1444,7242.747,3325.085284
1445,7246.7715,3326.870284
1446,7252.0955,3328.510784
1447,7256.7005,3330.078284
1448,7261.734,3331.706284
1449,7266.2315,3333.362784
1450,7271.5365,3335.102784
1451,7276.3535,3336.730784
1452,7281.7555,3338.303284
1453,7286.439,3339.837284
1454,7291.0085,3341.379284
1455,7296.428,3343.243284
1456,7300.976,3344.981284
1457,7305.18,3346.637784
1458,7310.757,3348.297784
1459,7316.039,3350.072284
1460,7320.6305,3351.635784
1461,7325.21,3353.184284
1462,7330.103,3354.728284
1463,7334.6705,3356.295284
1464,7340.483,3358.146784
1465,7346.3495,3359.795284
1466,7351.437,3361.439284
1467,7356.194,3362.974784
1468,7360.4145,3364.616284
1469,7365.907,3366.479784
1470,7371.2065,3371.338784
1471,7376.6955,3373.004784
1472,7382.323,3374.750284
1473,7387.414,3376.390284
1474,7392.013,3377.950284
1475,7396.9105,3379.649284
1476,7402.6285,3381.326284
1477,7407.724,3382.857784
1478,7412.2345,3384.594784
1479,7416.4665,3386.247784
1480,7422.275,3388.165784
1481,7427.013,3389.804284
1482,7432.1,3391.464784
1483,7436.813,3393.150284
1484,7442.201,3394.809284
1485,7446.923,3396.285784
1486,7451.9995,3398.024784
1487,7457.4115,3399.605784
1488,7463.147,3401.282284
1489,7467.7645,3402.723284
1490,7472.69,3404.319784
1491,7476.92,3405.993284
1492,7482.277,3407.521284
1493,7487.4305,3409.049284
1494,7492.2495,3410.562284
1495,7496.822,3412.236284
1496,7502.455,3413.994284
1497,7508.0705,3415.656784
1498,7513.319,3417.347284
1499,7517.74,3419.133784
1500,7523.0375,3420.670284
1501,7528.869,3422.546284
1502,7534.2635,3424.397284
1503,7539.8625,3426.170784
1504,7544.38,3427.802284
1505,7549.5375,3429.513784
1506,7553.781,3431.168784
1507,7559.432,3432.946284
1508,7564.1515,3434.467284
1509,7568.636,3436.204784
1510,7573.9965,3437.781284
1511,7578.3215,3446.147533
1512,7583.046,3447.667033
1513,7588.358,3449.431533
1514,7592.571,3451.099533
1515,7597.0925,3459.992716
1516,7601.599,3461.648216
1517,7606.0765,3463.289716
1518,7611.8025,3464.907716
1519,7617.635,3466.792716
1520,7623.4875,3468.667716
1521,7627.96,3470.380716
1522,7632.863,3471.964716
1523,7637.8735,3473.638716
1524,7643.7115,3485.59591
1525,7649.332,3487.43391
1526,7654.4785,3488.95641
1527,7658.6835,3490.62191
1528,7663.6645,3492.28991
1529,7669.3945,3493.97191
1530,7674.5135,3495.65541
1531,7679.033,3497.46041
1532,7684.2865,3499.23591
1533,7688.8635,3500.76291
1534,7694.688,3502.44791
1535,7698.7225,3504.22991
1536,7703.2855,3505.78591
1537,7708.8565,3507.45441
1538,7713.963,3508.98391
1539,7719.019,3510.83341
1540,7723.542,3512.64841
1541,7728.6895,3514.39441
1542,7733.688,3516.05691
1543,7738.442,3517.64391
1544,7743.4245,3519.18141
1545,7749.032,3520.84341
1546,7754.606,3522.63591
1547,7759.163,3524.11041
1548,7764.5505,3525.68891
1549,7769.1205,3527.25891
1550,7773.6145,3528.99541
1551,7778.67,3530.74141
1552,7783.253,3532.41791
1553,7787.213,3534.05141
1554,7792.26,3535.60141
1555,7797.3295,3537.44841
1556,7801.8455,3539.06341
1557,7806.884,3540.72691
1558,7812.1965,3542.26791
1559,7816.8275,3543.72641
1560,7822.141,3545.25441
1561,7827.244,3546.92741
1562,7832.5565,3548.76791
1563,7837.062,3550.49591
1564,7842.476,3552.24991
1565,7846.656,3553.93591
1566,7850.873,3555.63491
1567,7854.8465,3557.27391
1568,7860.4425,3559.04641
1569,7865.885,3560.72141
1570,7870.9345,3562.26041
1571,7876.7855,3563.95391
1572,7882.1065,3565.53791
1573,7886.5805,3567.24941
1574,7890.8055,3568.90891
1575,7895.0495,3570.45641
1576,7900.871,3572.12041
1577,7906.4035,3573.78741
1578,7911.7665,3575.57091
1579,7915.777,3577.27091
1580,7920.303,3579.07041
1581,7924.8385,3580.72241
1582,7930.6685,3582.40591
1583,7935.392,3584.04541
1584,7939.548,3585.58841
1585,7944.4395,3587.12191
1586,7948.929,3588.81991
1587,7953.1515,3590.48241
1588,7957.8895,3592.12391
1589,7961.8655,3593.77191
1590,7966.9505,3595.42991
1591,7971.467,3597.14341
1592,7976.8275,3598.72241
1593,7981.3045,3600.39641
1594,7986.558,3602.06291
1595,7991.546,3603.74341
1596,7996.5765,3605.38891
1597,8001.6605,3606.97441
1598,8006.9935,3608.52541
1599,8012.16,3610.20991
1600,8016.664,3611.83091
1601,8021.23,3613.38141
1602,8026.5955,3615.06291
1603,8030.8265,3616.71941
1604,8036.63,3618.38541
1605,8042.3575,3620.07391
1606,8047.6565,3621.91941
1607,8053.0345,3623.59791
1608,8058.2955,3625.26641
1609,8063.2535,3626.92041
1610,8068.3365,3628.51741
1611,8073.856,3630.18791
1612,8078.8885,3631.84291
1613,8083.4175,3633.55341
1614,8088.7235,3635.08441
1615,8093.6875,3636.76641
1616,8098.682,3638.43691
1617,8102.941,3639.97641
1618,8107.4565,3641.59191
1619,8112.077,3643.37691
1620,8117.387,3644.93291
1621,8122.698,3646.46341
1622,8127.329,3648.19841
1623,8132.435,3649.72041
1624,8137.501,3651.24841
1625,8141.6705,3652.80091
1626,8147.4375,3654.45941
1627,8152.7495,3656.20941
1628,8158.5195,3657.87591
1629,8163.329,3659.40041
1630,8168.313,3661.07491
1631,8173.582,3662.74391
1632,8179.4535,3664.43841
1633,8184.7305,3666.21691
1634,8189.816,3667.88091
1635,8194.3885,3669.44341
1636,8199.172,3670.97441
1637,8204.097,3672.39891
1638,8208.583,3674.05841
1639,8214.1285,3675.75241
1640,8218.912,3677.29741
1641,8223.7265,3678.96041
1642,8229.0865,3680.54791
1643,8233.381,3682.10391
1644,8238.3685,3683.75641
1645,8244.237,3685.42591
1646,8248.2295,3687.14291
1647,8253.982,3688.82941
1648,8258.5435,3690.56691
1649,8263.587,3692.22791
1650,8268.9645,3693.98841
1651,8273.5585,3695.53841
1652,8278.6195,3697.28691
1653,8283.459,3698.82491
1654,8288.4975,3700.45791
1655,8293.378,3702.18291
1656,8298.664,3703.85991
1657,8304.0475,3705.53491
1658,8308.283,3707.09241
1659,8313.662,3708.76691
1660,8318.5285,3710.49041
1661,8323.918,3721.098252
1662,8328.495,3722.656252
1663,8333.4715,3724.323252
1664,8338.0395,3725.884252
1665,8343.118,3727.422752
1666,8348.024,3729.084752
1667,8353.605,3730.856252
1668,8358.9905,3732.620752
1669,8363.628,3734.146752
1670,8368.894,3735.779752
1671,8373.5135,3737.397752
1672,8378.817,3739.140252
1673,8383.5875,3740.823752
1674,8389.101,3742.472752
1675,8393.1015,3744.185252
1676,8398.1235,3745.717752
1677,8402.694,3747.291752
1678,8408.3105,3749.060252
1679,8413.2535,3750.696752
1680,8418.079,3752.234752
1681,8422.658,3754.022252
1682,8427.7545,3755.669252
1683,8433.596,3757.571752
1684,8439.4785,3759.241752
1685,8444.0055,3760.867752
1686,8449.2665,3762.539252
1687,8455.0725,3764.208252
1688,8459.905,3765.738252
1689,8464.3665,3767.386752
1690,8469.7475,3769.049752
1691,8475.6085,3770.708252
1692,8480.1955,3772.400252
1693,8485.218,3773.928252
1694,8490.9925,3775.600252
1695,8495.505,3777.425252
1696,8500.545,3779.203252
1697,8505.3815,3780.939252
1698,8509.8915,3782.674752
1699,8514.9735,3784.423252
1700,8519.712,3786.074752
1701,8524.281,3787.641752
1702,8529.274,3789.307752
1703,8534.2975,3790.994752
1704,8539.6225,3792.850252
1705,8544.2075,3801.84313
1706,8549.527,3803.37213
1707,8555.163,3805.13613
1708,8559.99,3806.87613
1709,8565.0395,3808.40513
1710,8570.17,3809.92513
1711,8574.7455,3811.48663
1712,8579.318,3813.09963
1713,8584.937,3814.97013
1714,8589.1035,3816.52163
1715,8594.153,3818.15863
1716,8598.12,3819.81263
1717,8602.109,3821.45563
1718,8607.989,3823.39413
1719,8613.728,3825.04963
1720,8619.2615,3826.70663
1721,8624.5535,3828.38313
1722,8630.145,3830.05413
1723,8635.476,3831.81563
1724,8640.862,3833.55613
1725,8646.4645,3835.34313
1726,8651.545,3836.98463
1727,8656.055,3838.61063
1728,8660.6115,3840.36763
1729,8665.913,3841.88713
1730,8670.9855,3843.62113
1731,8676.3255,3845.37513
1732,8681.5045,3846.92963
1733,8686.0895,3848.49513
1734,8690.567,3850.14213
1735,8696.419,3851.83063
1736,8700.9305,3853.29163
1737,8705.7045,3855.00663
1738,8710.2235,3856.63263
1739,8715.5405,3861.47763
1740,8720.1385,3863.12213
1741,8725.741,3864.89663
1742,8731.5005,3866.56263
1743,8736.767,3868.28813
1744,8740.9105,3869.84513
1745,8746.0025,3871.50063
1746,8750.4885,3873.15263
1747,8755.076,3874.71163
1748,8760.065,3876.35463
1749,8764.6295,3877.92463
1750,8769.353,3879.68563
1751,8774.743,3881.34463
1752,8779.2715,3882.99263
1753,8784.545,3884.68163
1754,8790.016,3886.41913
1755,8795.7675,3888.03413
1756,8800.491,3889.57663
1757,8804.466,3891.28463
1758,8810.089,3892.97313
1759,8814.2455,3894.52363
1760,8819.553,3896.27063
1761,8824.394,3897.80213
1762,8828.962,3899.37013
1763,8834.844,3901.04663
1764,8838.821,3902.82113
1765,8843.9975,3904.34813
1766,8848.4815,3905.98763
1767,8852.9595,3907.46063
1768,8857.9675,3909.19113
1769,8862.725,3910.81713
1770,8867.4685,3912.35363
1771,8872.856,3914.02113
1772,8877.359,3915.66013
1773,8881.7905,3917.22263
1774,8887.154,3918.79763
1775,8892.159,3920.32013
1776,8898.07,3921.98563
1777,8903.4325,3923.72113
1778,8908.497,3925.36313
1779,8913.806,3926.88813
1780,8918.39,3928.46113
1781,8924.139,3930.13463
1782,8928.7285,3931.69563
1783,8934.455,3933.38763
1784,8939.6745,3935.05613
1785,8944.652,3936.73413
1786,8949.1655,3938.35813
1787,8954.8,3940.02613
1788,8960.616,3941.77163
1789,8965.423,3943.29963
1790,8969.9985,3944.98563
1791,8975.289,3946.65063
1792,8979.815,3948.29313
1793,8984.275,3949.82563
1794,8989.665,3951.58263
1795,8995.504,3953.25763
1796,9000.0595,3954.82063
1797,9004.7695,3956.35013
1798,9009.4185,3957.82413
1799,9013.6465,3959.48913
1800,9018.227,3961.16163
1801,9024.1055,3962.83263
1802,9028.2985,3964.49313
1803,9033.576,3966.13613
1804,9037.561,3967.84663
1805,9042.135,3969.40963
1806,9047.8775,3971.01413
1807,9053.6005,3972.71163
1808,9057.558,3974.35513
1809,9062.388,3976.00963
1810,9067.371,3977.66163
1811,9072.07,3979.31113
1812,9077.43,3980.89763
1813,9081.909,3982.59113
1814,9087.002,3984.12513
1815,9091.5755,3985.69163
1816,9096.6085,3987.21613
1817,9101.6925,3988.86513
1818,9107.5185,3990.53863
1819,9112.622,3992.28363
1820,9117.6595,3994.03963
1821,9122.1655,3995.76763
1822,9127.1615,3997.42313
1823,9131.634,3999.01763
1824,9136.637,4000.69963
1825,9141.2105,4002.38863
1826,9145.707,4004.12413
1827,9151.0575,4005.67263
1828,9156.8615,4007.44813
1829,9162.4695,4009.24913
1830,9167.021,4010.92063
1831,9172.056,4012.58563
1832,9177.0585,4014.26513
1833,9182.8045,4015.92763
1834,9188.6765,4017.61813
1835,9193.4425,4019.25963
1836,9199.0385,4020.91863
1837,9204.3375,4022.44863
1838,9209.638,4024.22763
1839,9215.5255,4025.90213
1840,9221.3625,4027.57813
1841,9226.5305,4029.24513
1842,9230.5195,4030.90413
1843,9235.1055,4032.44763
1844,9240.4705,4034.02763
1845,9245.7695,4035.68863
1846,9251.0975,4037.21963
1847,9256.2305,4038.76263
1848,9260.4855,4040.64863
1849,9265.6765,4042.31813
1850,9270.7205,4044.16663
1851,9275.988,4045.81013
1852,9280.722,4047.45263
1853,9286.342,4049.23213
1854,9292.181,4051.15213
1855,9297.333,4056.00063
1856,9301.9205,4057.56113
1857,9306.1395,4059.24563
1858,9311.677,4060.91413
1859,9317.5075,4062.59863
1860,9322.318,4064.17513
1861,9327.1685,4065.71163
1862,9332.2475,4067.34763
1863,9337.12,4069.13463
1864,9342.4105,4070.77613
1865,9346.884,4072.43563
1866,9351.955,4074.09613
1867,9357.785,4075.76713
1868,9362.6505,4077.30513
1869,9367.6735,4078.81913
1870,9372.6745,4080.48563
1871,9377.2725,4082.14363
1872,9381.725,4083.65763
1873,9386.296,4085.22413
1874,9390.9015,4086.77713
1875,9395.452,4088.59263
1876,9400.7455,4090.13063
1877,9404.698,4091.78463
1878,9409.9725,4093.55313
1879,9414.551,4095.25013
1880,9418.5635,4097.02763
1881,9423.6065,4098.67413
1882,9428.167,4100.14413
1883,9433.7995,4102.02213
1884,9439.655,4103.70013
1885,9444.8315,4105.42713
1886,9449.3575,4107.13413
1887,9453.3415,4108.83863
1888,9457.9155,4110.40213
1889,9463.739,4112.07313
1890,9468.286,4113.62813
1891,9474.109,4115.29863
1892,9479.433,4116.82263
1893,9484.2025,4118.47513
1894,9488.7105,4120.28413
1895,9493.569,4122.01963
1896,9497.98,4123.76863
1897,9503.8085,4125.45013
1898,9509.6375,4127.13463
1899,9514.9385,4128.80463
1900,9520.247,4130.34713
1901,9525.6075,4131.91813
1902,9530.134,4133.43863
1903,9534.422,4135.10513
1904,9539.4995,4136.76663
1905,9544.798,4138.29163
1906,9550.3635,4139.93463
1907,9556.228,4141.66613
1908,9561.502,4143.34613
1909,9567.3615,4145.02413
1910,9571.5155,4146.56513
1911,9576.867,4148.15413
1912,9581.326,4149.80513
1913,9586.9385,4151.58663
1914,9591.5445,4153.15913
1915,9595.525,4154.80813
1916,9600.7615,4156.49313
1917,9605.715,4158.13463
1918,9611.017,4159.87413
1919,9615.7185,4161.38913
1920,9620.9975,4163.16713
1921,9626.372,4164.73213
1922,9631.696,4166.49163
1923,9635.843,4168.12163
1924,9639.8685,4169.83363
1925,9644.591,4174.54513
1926,9649.0555,4176.19063
1927,9654.126,4177.84413
1928,9659.015,4179.57013
1929,9663.309,4181.22313
1930,9667.545,4182.87563
1931,9673.133,4184.66313
1932,9677.723,4186.22063
1933,9683.0385,4187.75263
1934,9687.055,4189.46113
1935,9691.56,4191.08513
1936,9696.9365,4192.86463
1937,9702.8305,4194.55413
1938,9708.3765,4196.21913
1939,9714.215,4198.11013
1940,9719.4795,4199.74513
1941,9725.2065,4201.41113
1942,9730.5075,4202.94113
1943,9735.037,4204.65713
1944,9739.1005,4206.30613
1945,9743.85,4207.94363
1946,9748.9105,4209.45563
1947,9753.2945,4211.00913
1948,9757.792,4212.65413
1949,9762.957,4214.18263
1950,9767.8335,4215.71963
1951,9772.113,4217.36713
1952,9776.68,4218.93763
1953,9781.725,4220.57913
1954,9786.1785,4222.27363
1955,9791.4415,4223.95913
1956,9796.7895,4225.60213
1957,9801.853,4227.35063
1958,9807.148,4229.20663
1959,9811.103,4230.86063
1960,9815.655,4232.49163
1961,9819.617,4234.14063
1962,9824.99,4235.92863
1963,9829.5285,4237.56013
1964,9835.2785,4239.21713
1965,9840.477,4240.94813
1966,9844.515,4242.58013
1967,9850.3315,4244.25813
1968,9855.489,4245.94113
1969,9860.62,4250.77063
1970,9865.758,4252.43763
1971,9870.3425,4254.00713
1972,9875.389,4255.74463
1973,9880.205,4257.26363
1974,9884.7745,4258.95963
1975,9889.7735,4260.63763
1976,9893.764,4262.36813
1977,9899.064,4264.24063
1978,9904.1065,4265.76063
1979,9909.0755,4267.43613
1980,9914.914,4269.20713
1981,9919.0735,4270.74363
1982,9923.2695,4272.40913
1983,9927.9715,4273.92713
1984,9933.5345,4275.58763
1985,9938.136,4277.17863
1986,9943.3145,4278.76513
1987,9948.6275,4280.34913
1988,9953.4435,4282.02363
1989,9959.2805,4283.69463
1990,9964.1595,4285.22863
1991,9969.4885,4286.88163
1992,9974.213,4288.40763
1993,9979.9775,4290.10613
1994,9984.499,4291.72663
1995,9989.04,4293.36863
1996,9994.779,4295.05213
1997,10000.092,4296.59063
1998,10004.8345,4298.39463
1999,10010.141,4300.03813
2000,10015.1815,4301.78663
2001,10019.3955,4303.45163
2002,10025.112,4305.13313
2003,10030.494,4306.78563
2004,10036.0905,4308.56763
2005,10041.9945,4310.22763
2006,10047.0365,4311.87813
2007,10052.8095,4313.54363
2008,10057.851,4315.18813
2009,10063.211,4316.76763
2010,10068.5175,4318.43413
2011,10074.291,4320.10713
2012,10079.149,4321.81063
2013,10084.196,4323.45113
2014,10089.5865,4325.20713
2015,10094.446,4326.75363
2016,10099.8045,4328.33163
2017,10104.9025,4330.00663
2018,10109.6925,4331.78163
2019,10114.1975,4333.30063
2020,10118.165,4334.96113
2021,10122.6835,4336.57763
2022,10126.9025,4338.28313
2023,10132.2405,4339.86663
2024,10137.325,4341.61713
2025,10142.737,4343.37563
2026,10148.575,4345.04963
2027,10154.1825,4346.84263
2028,10158.74,4348.39413
2029,10163.776,4358.732802
2030,10169.251,4360.393802
2031,10174,4362.050802
2032,10178.966,4363.697302
2033,10183.448,4365.294802
2034,10188.486,4366.878802
2035,10194.072,4368.637302
2036,10199.9245,4370.538802
2037,10205.13,4372.084802
2038,10211.004,4373.752302
2039,10215.5155,4375.476802
2040,10220.1425,4376.931802
2041,10225.151,4378.577802
2042,10230.6945,4380.226302
2043,10234.692,4381.845302
2044,10240.341,4383.534802
2045,10245.645,4385.284302
2046,10251.0285,4386.934802
2047,10256.3515,4388.466802
2048,10260.36,4390.119302
2049,10265.668,4391.879802
2050,10271.2455,4393.546302
2051,10277.066,4395.440802
2052,10282.3535,4397.113302
2053,10287.656,4398.792802
2054,10292.3985,4400.428802
2055,10297.2525,4402.071802
2056,10302.503,4403.759802
2057,10307.065,4405.315802
2058,10312.6995,4406.992802
2059,10317.7555,4408.627802
2060,10322.2425,4410.291302
2061,10327.299,4411.937802
2062,10333.1255,4413.675302
2063,10337.758,4415.394802
2064,10342.2275,4417.094302
2065,10347.1515,4421.878802
2066,10352.1925,4423.413802
2067,10357.3605,4424.950302
2068,10361.5475,4426.612302
2069,10366.126,4428.159802
2070,10370.4285,4429.712802
2071,10375.756,4431.248802
2072,10380.666,4432.783302
2073,10386.3995,4444.745517
2074,10391.231,4446.392017
2075,10396.5765,4447.965517
2076,10401.983,4449.854517
2077,10407.4025,4451.620017
2078,10412.7635,4453.370017
2079,10417.343,4454.927517
2080,10422.3935,4456.783017
2081,10427.6755,4458.464017
2082,10432.248,4460.018517
2083,10436.7345,4461.690017
2084,10442.5685,4463.546517
2085,10447.9525,4465.216517
2086,10453.0015,4466.868017
2087,10457.523,4468.458017
2088,10462.0945,4470.153017
2089,10467.9685,4471.830517
2090,10472.492,4473.307517
2091,10477.7905,4474.846517
2092,10481.957,4476.390517
2093,10487.3785,4478.140017
2094,10492.1855,4479.674517
2095,10496.6815,4481.307517
2096,10501.983,4483.057517
2097,10506.972,4484.722517
2098,10510.975,4486.443017
2099,10516.044,4488.075017
2100,10520.89,4489.699017
2101,10525.8495,4491.351017
2102,10531.16,4493.090517
2103,10535.725,4494.648517
2104,10541.3135,4496.418517
2105,10546.679,4498.178517
2106,10551.4045,4499.751517
2107,10556.61,4501.494017
2108,10560.5805,4503.146017
2109,10565.9675,4504.820517
2110,10571.809,4506.717017
2111,10576.4145,4508.268517
2112,10581.2205,4509.912017
2113,10585.9445,4511.595017
2114,10590.3385,4513.134517
2115,10596.0725,4514.759017
2116,10601.1355,4516.401017
2117,10606.966,4518.278517
2118,10612.2845,4520.028517
2119,10617.346,4521.872017
2120,10622.8685,4523.516017
2121,10627.9055,4525.175517
2122,10633.2805,4526.824017
2123,10638.6205,4528.346017
2124,10643.2475,4529.900517
2125,10647.821,4531.456017
2126,10653.1265,4533.202517
2127,10657.6975,4534.765017
2128,10663.0165,4536.295017
2129,10668.3725,4537.872517
2130,10673.6975,4539.727017
2131,10678.2865,4541.282517
2132,10684.025,4542.955017
2133,10688.2175,4544.627517
2134,10693.2055,4546.308017
2135,10697.659,4547.971017
2136,10702.955,4549.729017
2137,10708.015,4551.383517
2138,10713.7935,4553.056517
2139,10718.672,4554.596517
2140,10723.7025,4556.445517
2141,10729.264,4558.109017
2142,10733.279,4559.723517
2143,10738.1655,4561.442017
2144,10743.4225,4563.100517
2145,10749.227,4565.048517
2146,10754.607,4566.801017
2147,10759.906,4568.562517
2148,10765.6215,4570.245017
2149,10770.939,4572.034517
2150,10776.3445,4573.661517
2151,10781.692,4575.237017
2152,10786.7565,4576.984017
2153,10791.2405,4578.655017
2154,10796.873,4580.521017
2155,10801.9235,4582.281517
2156,10807.0085,4584.038517
2157,10812.0795,4585.774017
2158,10816.671,4587.337017
2159,10820.868,4589.007017
2160,10825.1935,4590.564017
2161,10830.23,4592.101517
2162,10834.207,4593.768517
2163,10839.826,4595.552517
2164,10845.1745,4597.307517
2165,10850.713,4598.971017
2166,10855.46,4600.588017
2167,10860.4655,4602.243017
2168,10865.4745,4603.909017
2169,10869.4665,4605.542517
2170,10874.033,4607.113017
2171,10878.048,4608.737017
2172,10883.392,4610.392017
2173,10888.392,4612.056517
2174,10892.856,4613.720517
2175,10898.2005,4615.296517
2176,10902.984,4616.739017
2177,10908.28,4618.394517
2178,10913.1615,4620.052017
2179,10918.529,4621.722517
2180,10922.775,4623.287517
2181,10928.041,4625.035017
2182,10933.376,4626.552517
2183,10938.384,4628.223017
2184,10943.477,4629.749017
2185,10948.5835,4631.582517
2186,10953.6165,4633.336017
2187,10958.2775,4634.865017
2188,10963.8425,4636.518517
2189,10967.852,4638.216517
2190,10973.176,4639.651017
2191,10978.408,4641.329517
2192,10982.942,4642.953017
2193,10987.7675,4644.492517
2194,10993.614,4646.384017
2195,10998.317,4647.849017
2196,11003.635,4649.372517
2197,11008.226,4650.938017
2198,11013.787,4652.610017
2199,11018.279,4654.237017
2200,11024.0965,4655.908517
2201,11028.6905,4657.463017
2202,11033.265,4659.019017
2203,11038.8195,4660.683017
2204,11044.598,4662.384017
2205,11049.336,4664.124517
2206,11053.8085,4665.586517
2207,11058.391,4667.136517
2208,11063.1405,4668.665017
2209,11067.958,4670.302517
2210,11072.9225,4671.901517
2211,11077.511,4673.461017
2212,11082.814,4675.012517
2213,11088.081,4676.687517
2214,11092.1005,4678.459017
2215,11097.684,4680.115517
2216,11102.486,4681.836517
2217,11107.37,4683.359017
2218,11112.1025,4684.988017
2219,11117.186,4686.648517
2220,11121.186,4688.289517
2221,11125.7015,4690.013517
2222,11131.2685,4691.665517
2223,11136.5575,4693.200517
2224,11141.125,4694.766517
2225,11145.6595,4696.571517
2226,11151.4845,4698.228517
2227,11155.7025,4699.767517
2228,11160.2555,4701.337517
2229,11165.325,4702.984517
2230,11170.4145,4704.745517
2231,11175.668,4706.425517
2232,11179.647,4708.090017
2233,11184.479,4709.853017
2234,11189.31,4711.646517
2235,11194.681,4713.298017
2236,11200.302,4715.079517
2237,11205.3845,4716.830017
2238,11210.818,4718.623517
2239,11215.018,4720.301017
2240,11220.3135,4721.826517
2241,11225.623,4723.411017
2242,11230.6745,4725.176017
2243,11235.7955,4726.843517
2244,11241.35,4728.503517
2245,11246.413,4730.141017
2246,11252.0465,4731.798517
2247,11256.6045,4733.361517
2248,11261.6635,4735.015517
2249,11266.3885,4736.659017
2250,11271.513,4738.205517
2251,11277.2485,4739.900017
2252,11282.4045,4741.762517
2253,11288.158,4743.444517
2254,11292.871,4745.103517
2255,11297.765,4746.665017
2256,11303.321,4748.329017
2257,11307.3225,4750.030017
2258,11312.66,4751.723017
2259,11317.173,4753.380517
2260,11321.831,4754.971017
2261,11327.5675,4756.652017
2262,11333.4145,4758.335517
2263,11337.928,4760.160017
2264,11341.9225,4761.870517
2265,11347.7645,4763.769017
2266,11353.488,4765.444517
2267,11358.3615,4766.995517
2268,11363.7535,4768.763017
2269,11368.8065,4770.498017
2270,11373.848,4772.025017
2271,11379.6475,4773.700017
2272,11385.482,4775.589017
2273,11390.4435,4777.234017
2274,11396.0285,4779.012517
2275,11401.87,4780.691017
2276,11406.453,4782.245517
2277,11411.8655,4783.887017
2278,11416.5625,4785.417517
2279,11421.657,4787.174017
2280,11427.049,4788.946517
2281,11432.093,4790.785517
2282,11436.672,4792.353017
2283,11441.3015,4793.818517
2284,11445.8305,4795.645017
2285,11449.8515,4797.370017
2286,11455.483,4799.146517
2287,11459.623,4800.698017
2288,11465.091,4802.438017
2289,11470.1175,4803.982017
2290,11475.213,4808.800017
2291,11479.997,4810.334017
2292,11484.843,4811.880017
2293,11490.0975,4813.547517
2294,11495.4235,4815.394517
2295,11499.9235,4816.874517
2296,11505.7735,4818.605517
2297,11511.0395,4820.256517
2298,11516.635,4821.901517
2299,11520.615,4823.556017
2300,11525.587,4825.205017
2301,11529.8805,4826.755517
2302,11534.385,4828.392017
2303,11538.3995,4830.019517
2304,11544.158,4831.689517
2305,11549.134,4833.365517
2306,11554.0335,4835.037017
2307,11558.6155,4836.586017
2308,11564.3145,4838.293017
2309,11569.384,4839.962017
2310,11574.6525,4841.618517
2311,11580.5035,4843.299517
2312,11586.3595,4845.149017
2313,11591.665,4846.908017
2314,11597.269,4848.568017
2315,11601.873,4850.045017
2316,11607.2305,4851.618017
2317,11612.967,4853.309517
2318,11617.2735,4854.854017
2319,11623.0415,4856.529517
2320,11628.0985,4858.265517
2321,11633.934,4859.928017
2322,11638.9585,4861.590017
2323,11644.321,4863.152017
2324,11650.133,4865.012017
2325,11654.3335,4866.676017
2326,11660.1545,4868.528517
2327,11664.1345,4870.170017
2328,11669.9495,4871.840517
2329,11675.5185,4873.507017
2330,11680.599,4875.151017
2331,11685.446,4876.805017
2332,11690.514,4878.449517
2333,11695.3685,4880.041517
2334,11700.671,4881.791517
2335,11705.288,4883.359017
2336,11710.4295,4885.021017
2337,11715.503,4886.665517
2338,11720.2415,4888.241517
2339,11725.218,4889.922017
2340,11729.7345,4891.697017
2341,11735.2915,4893.339517
2342,11739.8355,4895.144017
2343,11744.4155,4896.702017
2344,11750.242,4898.375517
2345,11755.6085,4899.823017
2346,11759.825,4901.492517
2347,11764.8815,4903.148517
2348,11770.032,4904.909017
2349,11775.0725,4906.661017
2350,11780.8385,4918.612265
2351,11786.154,4920.374265
2352,11791.686,4922.041765
2353,11796.564,4923.572765
2354,11801.807,4925.258765
2355,11806.364,4926.717265
2356,11811.7025,4928.551765
2357,11817.011,4930.090265
2358,11821.246,4931.782265
2359,11827.025,4933.478265
2360,11831.5345,4935.103265
2361,11836.888,4936.748765
2362,11841.349,4938.456265
2363,11846.6585,4940.028265
2364,11851.962,4941.772765
2365,11856.5635,4943.328265
2366,11861.264,4944.802765
2367,11866.2605,4954.795684
2368,11872.0635,4956.479184
2369,11876.5705,4958.211184
2370,11881.624,4959.842684
2371,11887.457,4961.571684
2372,11892.0145,4963.403184
2373,11896.2205,4965.106684
2374,11901.962,4966.781684
2375,11906.536,4968.395184
2376,11910.503,4970.093684
2377,11916.1545,4971.761684
2378,11920.741,4973.328184
2379,11926.4815,4975.009184
2380,11931.7945,4976.763184
2381,11937.098,4978.297684
2382,11942.477,4979.829684
2383,11947.057,4981.512184
2384,11951.714,4983.050184
2385,11956.7705,4984.701184
2386,11961.368,4986.263684
2387,11965.604,4987.936184
2388,11970.8635,4989.697184
2389,11976.392,4991.357184
2390,11982.167,4992.966684
2391,11987.2105,4994.610184
2392,11992.574,4996.367684
2393,11997.6215,4998.012684
2394,12003.3695,4999.657684
2395,12008.3385,5001.327184
2396,12013.656,5003.087184
2397,12018.486,5004.737184
2398,12023.5145,5006.268184
2399,12027.717,5007.945684
2400,12032.67,5009.600684
2401,12038.17,5011.250184
2402,12042.501,5012.916184
2403,12047.492,5014.586184
2404,12052.0195,5016.213684
2405,12056.8585,5017.737184
2406,12062.495,5019.506684
2407,12067.472,5021.192184
2408,12072.7335,5022.865184
2409,12076.7345,5024.583684
2410,12082.1215,5026.272684
2411,12087.8565,5027.956684
2412,12091.8395,5029.577684
2413,12095.827,5031.231684
2414,12100.3075,5032.689184
2415,12104.9035,5034.313684
2416,12110.0745,5035.982684
2417,12115.624,5037.643684
2418,12121.1635,5039.300184
2419,12125.335,5040.852684
2420,12130.309,5042.516684
2421,12136.065,5044.197184
2422,12140.9525,5045.752684
2423,12146.784,5047.436684
2424,12152.316,5049.108184
2425,12157.6205,5053.978184
2426,12162.5455,5055.700184
2427,12168.424,5057.374184
2428,12173.497,5059.025684
2429,12178.544,5060.675184
2430,12184.3555,5062.358684
2431,12189.3915,5064.028684
2432,12194.4785,5065.659184
2433,12199.0985,5067.410684
2434,12203.8835,5069.217684
2435,12208.9315,5070.973684
2436,12214.354,5072.647184
2437,12219.175,5074.295184
2438,12224.266,5076.134184
2439,12228.7625,5077.848184
2440,12234.286,5079.507684
2441,12238.285,5081.152684
2442,12242.8945,5082.621684
2443,12247.9295,5087.464184
2444,12252.994,5089.302184
2445,12257.28,5090.845184
2446,12262.889,5092.518684
2447,12267.641,5094.166684
2448,12272.917,5095.832684
2449,12277.9325,5097.350684
2450,12282.9765,5099.096684
2451,12286.9575,5100.745184
2452,12292.341,5102.583184
2453,12297.0815,5104.043184
2454,12301.6075,5105.682184
2455,12306.1155,5107.337184
2456,12311.024,5108.858684
2457,12316.44,5110.516184
2458,12321.0565,5112.108184
2459,12326.4545,5113.755684
2460,12332.1955,5115.408184
2461,12338.035,5117.307684
2462,12343.207,5118.968684
2463,12347.781,5120.544184
2464,12352.278,5122.191184
2465,12356.6225,5123.740184
2466,12362.447,5125.465184
2467,12367.137,5127.253684
2468,12371.313,5128.790684
2469,12376.375,5130.435184
2470,12380.338,5132.092184
2471,12385.952,5133.966184
2472,12391.2785,5135.726684
2473,12396.5885,5137.254184
2474,12400.7655,5138.795184
2475,12406.6635,5140.422684
2476,12410.8915,5141.967184
2477,12416.2585,5143.548184
2478,12421.415,5145.428184
2479,12425.9065,5147.236684
2480,12430.756,5148.759184
2481,12435.905,5150.530684
2482,12440.3985,5152.186184
2483,12444.3725,5153.838684
2484,12448.5845,5155.519184
2485,12454.4305,5157.290184
2486,12460.2735,5158.949684
2487,12466.1055,5160.632684
2488,12470.985,5162.174684
2489,12475.7845,5163.695184
2490,12480.003,5165.360684
2491,12485.0505,5167.002684
2492,12490.2515,5168.669184
2493,12495.592,5170.238684
2494,12501.327,5171.928684
2495,12506.47,5173.467684
2496,12511.977,5175.343184
2497,12517.618,5177.191184
2498,12522.9275,5178.939684
2499,12528.233,5180.779184
2500,12533.214,5182.456684
2501,12538.018,5183.991684
2502,12542.525,5185.718184
2503,12547.623,5187.359684
2504,12552.627,5189.034684
2505,12556.672,5190.684684
2506,12561.986,5192.336684
2507,12567.368,5194.113684
2508,12572.6565,5195.849684
2509,12577.6875,5197.490184
2510,12582.7665,5199.263684
2511,12588.3815,5201.034684
2512,12594.2535,5202.715684
2513,12599.068,5204.241684
2514,12604.101,5205.775184
2515,12608.6785,5207.339184
2516,12612.883,5209.023184
2517,12618.697,5210.697684
2518,12623.7765,5212.335684
2519,12629.3485,5214.003684
2520,12635.161,5215.674684
2521,12640.966,5217.354684
2522,12646.79,5219.031184
2523,12651.38,5220.591184
2524,12656.288,5222.429684
2525,12660.7435,5224.083184
2526,12665.0915,5225.646684
2527,12669.0485,5227.287684
2528,12673.896,5228.816684
2529,12678.9225,5230.487184
2530,12683.7,5232.018184
2531,12688.2425,5233.642184
2532,12693.842,5235.405184
2533,12698.549,5236.877684
2534,12703.3375,5238.411184
2535,12707.9,5240.005184
2536,12712.4565,5241.796184
2537,12717.6115,5243.675684
2538,12722.3795,5245.206684
2539,12727.496,5246.744184
2540,12732.27,5248.313684
2541,12737.5645,5250.223684
2542,12742.8085,5251.910684
2543,12747.5465,5253.446684
2544,12752.809,5255.125184
2545,12757.544,5256.559684
2546,12762.136,5258.126184
2547,12767.946,5260.012684
2548,12773.328,5261.699184
2549,12778.7075,5263.465684
2550,12783.712,5265.162684
2551,12788.7085,5266.841184
2552,12793.2785,5268.407184
2553,12798.473,5270.143184
2554,12802.438,5271.797184
2555,12807.8145,5273.549184
2556,12812.3775,5275.091184
2557,12816.3655,5276.729684
2558,12821.248,5278.541184
2559,12826.452,5280.078684
2560,12831.5095,5281.740184
2561,12836.231,5283.285184
2562,12841.6505,5285.171184
2563,12846.742,5286.851184
2564,12851.612,5288.606184
2565,12856.658,5290.263684
2566,12862.207,5291.920184
2567,12867.6995,5293.593184
2568,12872.1835,5295.397684
2569,12877.2475,5297.043184
2570,12881.7055,5298.712184
2571,12886.626,5303.434684
2572,12891.527,5304.879184
2573,12897.1305,5306.658184
2574,12901.2915,5308.207684
2575,12905.25,5309.854184
2576,12909.821,5311.400184
2577,12914.5575,5313.057184
2578,12919.54,5314.750684
2579,12924.668,5316.422684
2580,12929.5795,5317.962184
2581,12933.7285,5319.511184
2582,12939.5605,5321.193184
2583,12944.5965,5322.841684
2584,12949.1425,5324.302184
2585,12954.9785,5325.974184
2586,12959.784,5327.517684
2587,12964.65,5329.068184
2588,12969.723,5330.711184
2589,12974.694,5332.400184
2590,12978.8205,5333.953184
2591,12983.675,5335.603684
2592,12987.6815,5337.236684
2593,12991.677,5339.027684
2594,12996.6645,5340.684684
2595,13001.152,5342.405184
2596,13005.724,5343.962684
2597,13011.467,5345.629184
2598,13016.203,5347.431184
2599,13021.5085,5349.106684
2600,13025.735,5350.781684
2601,13030.4585,5352.366684
2602,13036.054,5354.031184
2603,13040.3385,5355.583684
2604,13045.553,5357.161684
2605,13050.1225,5358.726684
2606,13054.325,5360.408684
2607,13058.322,5362.022184
2608,13064.1335,5363.704184
2609,13069.981,5365.322184
2610,13075.391,5367.058184
2611,13079.386,5368.773184
2612,13084.653,5370.429684
2613,13089.1585,5372.136184
2614,13094.4225,5373.796184
2615,13098.9425,5375.615684
2616,13103.4535,5377.438684
2617,13108.8185,5379.002184
2618,13112.8155,5380.693684
2619,13117.8535,5382.438184
2620,13123.111,5384.211184
2621,13127.6775,5385.783184
2622,13133.2945,5387.572184
2623,13137.526,5389.271184
2624,13142.791,5390.949184
2625,13147.5245,5392.585184
2626,13152.059,5401.619668
2627,13157.057,5403.293168
2628,13162.889,5404.952168
2629,13167.9435,5406.793168
2630,13173.2555,5408.548168
2631,13178.52,5410.208668
2632,13183.5595,5411.854168
2633,13188.1595,5413.405668
2634,13193.103,5414.977168
2635,13197.6325,5416.608668
2636,13201.876,5418.305168
2637,13207.1875,5419.839168
2638,13213.024,5421.519168
2639,13218.1725,5423.188168
2640,13223.512,5424.928668
2641,13228.8205,5426.470168
2642,13233.577,5428.130668
2643,13239.2325,5429.795168
2644,13245.0015,5431.478168
2645,13250.2985,5433.150668
2646,13255.662,5447.030514
2647,13260.962,5451.877514
2648,13265.8725,5453.659514
2649,13271.1715,5455.326514
2650,13276.416,5456.996014
2651,13280.8845,5458.662014
2652,13285.8015,5460.342014
2653,13290.814,5462.005514
2654,13295.8885,5463.653014
2655,13300.813,5465.188014
2656,13306.662,5466.867514
2657,13311.688,5468.510514
2658,13317.447,5470.162014
2659,13322.1665,5471.806514
2660,13326.895,5473.462514
2661,13332.251,5483.905897
2662,13337.0695,5485.548397
2663,13342.668,5487.208397
2664,13347.015,5488.877397
2665,13351.5345,5490.506897
2666,13355.8315,5492.078897
2667,13361.0135,5493.609897
2668,13364.9665,5495.270897
2669,13370.0285,5496.998897
2670,13374.608,5498.692897
2671,13379.7925,5500.376897
2672,13384.7815,5502.019397
2673,13390.088,5503.758397
2674,13395.932,5505.445897
2675,13400.9585,5507.115897
2676,13406.243,5508.865397
2677,13411.655,5510.598897
2678,13416.0935,5512.184897
2679,13421.255,5513.935397
2680,13426.7475,5515.591897
2681,13432.0845,5517.135897
2682,13437.664,5518.911897
2683,13443.136,5520.623397
2684,13447.7095,5522.184897
2685,13452.0775,5523.714397
2686,13457.4415,5525.277897
2687,13462.802,5527.128397
2688,13467.0335,5528.770397
2689,13472.7725,5530.451897
2690,13477.6475,5531.984397
2691,13482.3625,5533.416897
2692,13487.4025,5543.689261
2693,13493.0555,5545.440261
2694,13498.8415,5547.110261
2695,13504.083,5551.968761
2696,13508.5995,5553.684761
2697,13513.7845,5555.433261
2698,13519.618,5557.106761
2699,13525.2605,5558.777261
2700,13529.791,5560.607761
2701,13534.377,5562.182261
2702,13538.8335,5563.838761
2703,13543.8885,5565.486761
2704,13548.959,5567.135761
2705,13552.9645,5568.761261
2706,13557.8795,5570.300761
2707,13562.5575,5571.834761
2708,13568.3755,5573.497761
2709,13574.2275,5575.159261
2710,13579.344,5576.679761
2711,13584.411,5578.430761
2712,13589.327,5579.956261
2713,13594.0385,5581.648261
2714,13598.7975,5583.203761
2715,13603.826,5584.935261
2716,13609.3465,5586.607761
2717,13614.656,5588.404261
2718,13619.7235,5598.734472
2719,13625.3345,5600.514972
2720,13629.5455,5602.170972
2721,13634.929,5603.720472
2722,13640.5495,5605.487472
2723,13645.2655,5607.166472
2724,13650.063,5608.866472
2725,13655.317,5610.556972
2726,13660.322,5612.288472
2727,13665.0345,5614.050972
2728,13670.7945,5615.724472
2729,13675.3725,5617.295472
2730,13679.8325,5618.875972
2731,13684.685,5620.562472
2732,13689.9945,5622.424472
2733,13694.2615,5623.941472
2734,13698.419,5625.477972
2735,13703.4095,5627.144972
2736,13707.8405,5628.606472
2737,13712.2985,5630.264972
2738,13717.2515,5631.913972
2739,13722.5395,5633.590972
2740,13727.487,5635.352972
2741,13732.011,5636.999972
2742,13736.768,5638.525972
2743,13741.512,5640.175972
2744,13746.09,5641.737472
2745,13751.131,5643.251972
2746,13756.0535,5644.836972
2747,13761.097,5646.476472
2748,13766.403,5648.201972
2749,13771.5495,5649.942972
2750,13776.644,5651.464472
2751,13781.923,5653.150472
2752,13787.749,5654.818972
2753,13791.994,5656.384972
2754,13796.5445,5658.126472
2755,13801.366,5659.861972
2756,13807.2035,5661.596972
2757,13812.001,5663.161972
2758,13817.7315,5664.767472
2759,13822.5615,5666.413972
2760,13827.878,5668.165972
2761,13832.0765,5669.850472
2762,13836.9065,5671.387472
2763,13842.4355,5673.067472
2764,13847.0225,5674.613972
2765,13852.369,5676.456472
2766,13857.759,5678.207972
2767,13863.1095,5679.779472
2768,13868.1415,5681.534972
2769,13873.699,5683.190972
2770,13878.7445,5684.829972
2771,13883.4285,5686.360972
2772,13888.465,5688.029972
2773,13894.084,5689.821972
2774,13898.477,5691.371472
2775,13904.2245,5693.054472
2776,13908.96,5694.694472
2777,13914.706,5696.389472
2778,13919.542,5698.098472
2779,13924.9525,5699.769972
2780,13930.602,5701.454472
2781,13936.324,5703.141972
2782,13941.1445,5704.662472
2783,13945.714,5706.133472
2784,13950.928,5707.790472
2785,13956.697,5709.405472
2786,13961.2695,5710.963972
2787,13967.1285,5712.634472
2788,13971.3445,5714.189472
2789,13976.713,5715.764472
2790,13981.632,5717.294472
2791,13986.624,5718.976472
2792,13990.853,5720.682472
2793,13996.442,5722.462472
2794,14001.1965,5723.973972
2795,14006.5115,5725.417972
2796,14010.483,5727.064972
2797,14015.6315,5728.787472
2798,14020.036,5730.236972
2799,14024.8575,5731.879472
2800,14029.763,5733.397972
2801,14034.9645,5735.065972
2802,14039.582,5736.751472
2803,14044.7585,5738.411972
2804,14049.6655,5739.939972
2805,14055.5005,5741.598472
2806,14060.812,5743.347972
2807,14065.92,5745.200972
2808,14069.8735,5746.859972
2809,14074.6535,5748.410472
2810,14079.621,5750.067472
2811,14085.1575,5751.753472
2812,14090.493,5753.428472
2813,14096.3305,5755.328972
2814,14101.6335,5757.088472
2815,14106.717,5758.715972
2816,14111.5155,5760.248972
2817,14116.698,5761.929972
2818,14121.2085,5763.751472
2819,14125.211,5765.359972
2820,14130.5585,5767.017972
2821,14135.6045,5768.668472
2822,14141.472,5770.344972
2823,14146.75,5772.008972
2824,14151.3245,5773.565472
2825,14156.0415,5775.205472
2826,14161.6185,5777.046972
2827,14167.013,5778.709472
2828,14171.3655,5780.271472
2829,14175.8205,5781.941972
2830,14180.6385,5783.459972
2831,14185.8945,5785.150472
2832,14191.7685,5786.832972
2833,14196.5315,5788.358972
2834,14201.0545,5790.030472
2835,14206.888,5791.805472
2836,14210.8775,5793.437472
2837,14216.1795,5794.978972
2838,14221.154,5796.652972
2839,14226.967,5798.318472
2840,14232.1335,5799.843472
2841,14237.0295,5801.434472
2842,14241.5695,5803.172972
2843,14246.2045,5804.640972
2844,14251.0965,5806.409972
2845,14256.419,5808.246972
2846,14261.203,5809.783972
2847,14265.7735,5811.332472
2848,14270.3495,5813.088972
2849,14276.101,5814.769472
2850,14280.278,5816.320972
2851,14285.586,5817.873472
2852,14290.4245,5819.525972
2853,14295.3865,5821.324472
2854,14300.7155,5822.770972
2855,14305.8265,5824.523472
2856,14310.398,5826.095472
2857,14315.6435,5827.771472
2858,14320.7385,5829.524972
2859,14325.49,5831.187972
2860,14331.386,5832.857472
2861,14337.107,5834.525972
2862,14341.802,5836.202472
2863,14345.829,5837.911472
2864,14350.8775,5839.567972
2865,14356.2605,5841.251472
2866,14361.6185,5842.904972
2867,14366.6975,5844.540972
2868,14371.427,5846.175472
2869,14377.1935,5847.863972
2870,14381.503,5849.525472
2871,14386.0675,5851.080472
2872,14391.1505,5852.620972
2873,14396.52,5854.376972
2874,14402.367,5856.258472
2875,14407.6215,5857.925972
2876,14412.145,5859.748472
2877,14416.688,5861.474972
2878,14421.2405,5863.130472
2879,14425.7045,5864.778472
2880,14431.441,5866.448472
2881,14435.9585,5867.914972
2882,14440.416,5869.377472
2883,14446.3125,5871.046972
2884,14451.1515,5872.781972
2885,14456.0125,5877.540972
2886,14460.8525,5879.070972
2887,14466.2085,5880.631972
2888,14471.7595,5882.275472
2889,14475.9645,5883.971472
2890,14480.7785,5885.613972
2891,14485.6085,5887.363972
2892,14491.0805,5889.040972
2893,14495.5375,5890.694972
2894,14500.046,5892.510972
2895,14504.6355,5894.052972
2896,14509.472,5895.496472
2897,14513.452,5897.140472
2898,14518.8635,5898.801972
2899,14524.1845,5909.582312
2900,14528.909,5911.240812
2901,14533.1275,5912.903812
2902,14537.7055,5914.377312
2903,14541.6845,5916.025312
2904,14545.862,5917.589312
2905,14551.169,5919.115312
2906,14555.118,5920.757312
2907,14560.982,5922.640312
2908,14566.812,5924.495812
2909,14571.905,5926.011812
2910,14577.7585,5927.685812
2911,14582.293,5929.339312
2912,14587.013,5930.928812
2913,14592.0515,5932.679812
2914,14596.704,5934.198812
2915,14602.3,5935.874812
2916,14607.8945,5937.668312
2917,14612.422,5939.134812
2918,14617.4865,5940.781812
2919,14622.7795,5942.419812
2920,14627.858,5944.161812
2921,14633.48,5945.928812
2922,14638.7975,5947.449812
2923,14643.353,5949.005812
2924,14648.434,5950.662312
2925,14652.4445,5952.291812
2926,14656.9345,5953.942312
2927,14661.534,5955.498812
2928,14666.0475,5957.154312
2929,14671.8595,5958.832312
2930,14677.1255,5960.473812
2931,14682.8605,5962.094812
2932,14687.4565,5963.647312
2933,14692.7255,5965.288812
2934,14698.5385,5966.978812
2935,14703.599,5968.734812
2936,14709.1985,5970.507812
2937,14714.945,5972.174312
2938,14718.909,5973.815812
2939,14724.683,5975.493812
2940,14728.9125,5977.151312
2941,14733.637,5978.792312
2942,14739.036,5980.375312
2943,14744.0875,5982.024312
2944,14749.6785,5983.793312
2945,14754.1995,5985.596312
2946,14759.8255,5987.259312
2947,14764.8255,5988.923812
2948,14770.133,5990.450312
2949,14774.8985,5991.974812
2950,14779.8755,5993.742312
2951,14784.918,5995.272312
2952,14789.473,5999.962812
2953,14795.0365,6001.618312
2954,14800.426,6003.295312
2955,14805.172,6004.953312
2956,14810.4695,6006.712812
2957,14816.312,6008.601312
2958,14821.107,6010.189812
2959,14826.8615,6011.879312
2960,14832.0595,6013.414812
2961,14836.7775,6015.064312
2962,14841.5015,6016.718312
2963,14845.934,6018.177812
2964,14850.9015,6019.702812
2965,14856.2105,6021.443312
2966,14860.8775,6023.190312
2967,14865.763,6024.733812
2968,14869.746,6026.393312
2969,14875.137,6028.075312
2970,14880.903,6029.752812
2971,14886.16,6031.418312
2972,14891.7865,6033.184812
2973,14897.398,6034.858312
2974,14903.0285,6036.636312
2975,14908.345,6038.160312
2976,14914.175,6039.819312
2977,14920.033,6041.500312
2978,14925.4185,6043.263812
2979,14930.265,6044.797312
2980,14935.521,6046.481812
2981,14939.7965,6048.033812
2982,14944.7585,6049.696812
2983,14949.843,6051.544312
2984,14955.681,6053.414312
2985,14960.9325,6055.097812
2986,14965.546,6056.675312
2987,14970.787,6058.354812
2988,14976.537,6060.032812
2989,14981.601,6061.676312
2990,14987.2175,6063.438312
2991,14991.7965,6065.091812
2992,14997.3845,6066.865312
2993,15001.9535,6068.429812
2994,15007.8045,6070.106312
2995,15013.1065,6071.648812
2996,15018.0015,6073.175812
2997,15022.5255,6074.796812
2998,15027.529,6076.461812
2999,15032.584,6078.150812
3000,15037.89,6079.690312

==> figs/end_to_end/crimes_sel.csv <==
num,No-PS,eager
5%,2855.17,608.61
10%,2849.51,867.81
20%,2851.63,1121.98

==> figs/end_to_end/stack_overflow_end.csv <==
num,No-PS,adaptive
1,51.58,51.74
2,103.76,103.88
3,132.95,133.7
4,162.31,163.49
5,213.88,214.98
6,265.43,266.48
7,316.96,318.32
8,346.34,348.16
9,375.74,377.73
10,427.35,429.46
11,456.56,458.98
12,508.47,510.53
13,537.76,540.34
14,589.43,717.29076
15,619.25,747.01076
16,648.84,776.75076
17,700.62,777.87076
18,752.25,778.99076
19,804.12,780.11076
20,856.04,781.24076
21,907.81,833.08076
22,960.07,884.84076
23,1011.67,936.63076
24,1041.07,966.23076
25,1092.92,1017.87076
26,1145.11,1070.21076
27,1197.01,1071.35076
28,1226.69,1139.289314
29,1256.37,1144.079314
30,1308.2,1196.069314
31,1337.88,1200.869314
32,1367.58,1205.679314
33,1419.7,1257.909314
34,1471.79,1310.219314
35,1523.78,1362.939314
36,1575.81,1414.819314
37,1605.18,1419.639314
38,1657.0,1471.759314
39,1686.62,1476.569314
40,1738.71,1528.309314
41,1790.36,1579.929314
42,1842.2,1631.689314
43,1893.94,1683.249314
44,1945.64,1735.049314
45,1975.11,1739.869314
46,2026.85,1791.519314
47,2056.31,1796.299314
48,2086.05,1801.099314
49,2115.43,1805.889314
50,2167.21,1857.629314
51,2196.65,1887.329314
52,2248.79,1997.81712
53,2301.24,2049.93712
54,2353.01,2102.12712
55,2405.6,2154.51712
56,2435.27,2159.34712
57,2464.79,2164.14712
58,2517.16,2216.24712
59,2546.95,2221.03712
60,2598.76,2223.87712
61,2650.39,2224.99712
62,2679.83,2229.80712
63,2709.3,2234.59712
64,2761.17,2235.71712
65,2813.31,2346.303979
66,2842.98,2351.093979
67,2895.06,2403.493979
68,2946.84,2580.047191
69,2976.47,2584.847191
70,3028.49,2587.797191
71,3080.47,2639.867191
72,3132.53,2691.757191
73,3184.35,2692.397191
74,3235.96,2693.027191
75,3287.97,2695.917191
76,3339.62,2873.62712
77,3391.25,2874.75712
78,3420.94,2879.51712
79,3473.09,2882.37712
80,3524.98,2882.86712
81,3576.72,2883.50712
82,3606.18,2913.17712
83,3657.84,2964.89712
84,3709.7,2966.01712
85,3739.13,2970.84712
86,3791.2,2973.71712
87,3843.17,3025.64712
88,3872.74,3030.41712
89,3924.86,3082.69712
90,3976.6,3134.89712
91,4006.07,3139.70712
92,4035.72,3144.48712
93,4065.25,3149.30712
94,4116.97,3201.12712
95,4146.63,3205.90712
96,4176.42,3210.70712
97,4228.62,3213.59712
98,4280.48,3265.41712
99,4332.35,3317.14712
100,4384.54,3319.98712
101,4414.02,3324.79712
102,4465.57,3325.28712
103,4517.24,3377.65712
104,4546.96,3382.46712
105,4598.81,3434.12712
106,4650.99,3437.02712
107,4680.34,3441.81712
108,4731.99,3442.45712
109,4783.54,3442.94712
110,4813.37,3447.75712
111,4865.05,3448.24712
112,4894.39,3453.02712
113,4923.88,3457.84712
114,4953.21,3462.62712
115,4982.9,3467.38712
116,5012.27,3497.12712
117,5041.81,3501.93712
118,5093.55,3504.81712
119,5122.96,3534.38712
120,5174.66,3535.02712
121,5204.23,3539.80712
122,5256.01,3591.58712
123,5285.72,3596.36712
124,5315.21,3662.133754
125,5367.48,3664.993754
126,5419.27,3716.673754
127,5471.31,3768.223754
128,5500.84,3773.003754
129,5552.91,3775.913754
130,5604.64,3777.033754
131,5634.42,3781.803754
132,5686.36,3784.683754
133,5715.89,3789.493754
134,5745.68,3794.263754
135,5797.57,3846.433754
136,5849.24,3898.503754
137,5901.13,3950.723754
138,5930.86,3955.543754
139,5982.61,3956.673754
140,6012.25,3959.303754
141,6063.9,3959.803754
142,6115.61,4011.603754
143,6167.16,4012.243754
144,6196.69,4017.043754
145,6248.69,4068.983754
146,6300.21,4069.473754
147,6329.92,4074.263754
148,6381.57,4075.383754
149,6433.17,4127.243754
150,6462.54,4156.863754
151,6492.05,4159.493754
152,6543.83,4211.193754
153,6595.58,4214.123754
154,6647.44,4215.253754
155,6677.18,4281.772897
156,6728.77,4282.402897
157,6780.37,4334.342897
158,6831.97,4385.932897
159,6861.3,4388.562897
160,6913.38,4391.472897
161,6965.59,4501.130401
162,7017.74,4552.800401
163,7069.47,4604.570401
164,7121.32,4656.040401
165,7173.06,4656.530401
166,7202.51,4686.310401
167,7231.93,4689.570401
168,7283.53,4690.060401
169,7335.23,4692.310401
170,7386.9,4744.460401
171,7439.03,4852.669865
172,7490.83,4853.789865
173,7542.64,4854.429865
174,7594.44,4906.149865
175,7646.14,4906.789865
176,7698.13,4959.189865
177,7727.52,4963.989865
178,7779.01,4965.109865
179,7808.65,4969.919865
180,7860.83,4972.139865
181,7890.51,4974.759865
182,7942.24,5026.469865
183,7971.85,5029.709865
184,8024.22,5081.509865
185,8075.87,5082.149865
186,8105.39,5085.409865
187,8157.13,5137.209865
188,8186.66,5141.999865
189,8238.17,5142.489865
190,8267.57,5147.279865
191,8319.47,5199.409865
192,8371.87,5310.929375
193,8423.56,5363.029375
194,8453.18,5366.279375
195,8482.73,5371.059375
196,8534.42,5372.099375
197,8586.02,5372.589375
198,8637.57,5550.030311
199,8689.35,5551.160311
200,8741.12,5553.420311
201,8792.88,5554.550311
202,8822.78,5557.830311
203,8852.13,5561.100311
204,8904.29,5563.340311
205,8934.02,5566.600311
206,8985.76,5618.300311
207,9037.98,5670.030311
208,9067.48,5674.840311
209,9119.88,5678.900311
210,9171.66,5679.540311
211,9223.93,5680.590311
212,9275.72,5681.720311
213,9328.01,5733.420311
214,9379.99,5785.080311
215,9409.68,5814.810311
216,9461.24,5991.031148
217,9513.26,6042.751148
218,9565.19,6044.991148
219,9616.95,6045.481148
220,9669.43,6097.341148
221,9721.26,6273.582761
222,9773.69,6276.472761
223,9825.47,6328.282761
224,9855.05,6333.072761
225,9884.41,6335.672761
226,9914.09,6340.472761
227,9965.95,6392.152761
228,9995.64,6421.582761
229,10025.27,6424.832761
230,10054.77,6428.092761
231,10084.4,6457.492761
232,10113.95,6460.752761
233,10165.65,6461.382761
234,10195.23,6466.192761
235,10246.83,6467.322761
236,10276.58,6470.572761
237,10328.14,6471.072761
238,10357.46,6474.332761
239,10386.99,6540.056726
240,10416.38,6542.676726
241,10468.11,6543.166726
242,10497.6,6547.956726
243,10549.57,6550.176726
244,10601.37,6659.347469
245,10652.91,6660.167469
246,10682.68,6662.817469
247,10712.18,6667.647469
248,10764.01,6668.757469
249,10816.47,6670.987469
250,10868.48,6672.037469
251,10898.25,6676.847469
252,10949.78,6677.657469
253,10979.35,6707.177469
254,11031.15,6708.317469
255,11082.88,6709.007469
256,11112.6,6711.637469
257,11164.84,6763.287469
258,11216.48,6764.427469
259,11246.29,6767.697469
260,11276.08,6772.477469
261,11327.82,6824.317469
262,11379.6,6825.217469
263,11431.39,6827.027469
264,11460.77,6830.317469
265,11512.35,6831.447469
266,11541.95,6834.217469
267,11594.04,6836.487469
268,11645.84,6840.537469
269,11675.73,6843.797469
270,11705.07,6846.417469
271,11757.53,6898.467469
272,11787.29,6901.757469
273,11816.97,6906.557469
274,11846.39,6911.327469
275,11898.23,6912.227469
276,11950.38,6963.947469
277,12002.14,6964.437469
278,12054.59,6966.687469
279,12106.89,7018.347469
280,12158.65,7069.957469
281,12210.3,7070.447469
282,12262.35,7122.187469
283,12313.99,7123.327469
284,12365.84,7124.007469
285,12417.48,7125.137469
286,12446.91,7128.387469
287,12498.99,7130.627469
288,12528.82,7135.427469
289,12581.24,7138.337469
290,12633.02,7250.216633
291,12684.62,7302.236633
292,12736.48,7303.366633
293,12766.15,7306.106633
294,12817.95,7306.926633
295,12847.67,7310.186633
296,12877.12,7314.986633
297,12929.25,7367.026633
298,12981.28,7419.086633
299,13010.8,7421.836633
300,13062.87,7423.666633
301,13092.54,7428.476633
302,13144.68,7432.496633
303,13196.93,7484.676633
304,13248.55,7486.916633
305,13278.4,7490.196633
306,13330.18,7494.266633
307,13359.91,7499.086633
308,13411.81,7501.366633
309,13464.09,7504.226633
310,13493.77,7533.666633
311,13545.55,7585.556633
312,13574.93,7590.336633
313,13604.48,7593.606633
314,13656.16,7594.506633
315,13707.76,7594.996633
316,13760.05,7597.256633
317,13789.39,7602.076633
318,13840.9,7602.976633
319,13892.55,7605.846633
320,13944.74,7609.936633
321,13974.31,7613.216633
322,14003.77,7618.046633
323,14056.13,7670.086633
324,14085.83,7673.356633
325,14137.73,7676.226633
326,14189.69,7728.326633
327,14219.53,7730.956633
328,14271.34,7732.076633
329,14323.2,7732.986633
330,14375.02,7785.046633
331,14426.73,7786.916633
332,14456.55,7791.726633
333,14508.26,7792.406633
334,14537.79,7795.026633
335,14589.97,7847.516633
336,14641.68,7848.636633
337,14671.38,7853.426633
338,14723.99,7857.486633
339,14775.73,7858.616633
340,14827.44,7859.736633
341,14879.3,7860.556633
342,14909.13,7865.396633
343,14961.44,7867.626633
344,15013.08,7868.266633
345,15064.68,7920.706633
346,15116.87,7922.946633
347,15168.74,7924.076633
348,15220.79,7926.966633
349,15272.45,7927.456633
350,15324.12,7928.276633
351,15376.65,7930.096633
352,15406.22,7934.916633
353,15435.96,7939.746633
354,15487.95,7991.886633
355,15540.4,8043.566633
356,15592.17,8044.696633
357,15621.97,8049.486633
358,15673.71,8049.976633
359,15725.98,8054.086633
360,15777.85,8055.206633
361,15807.34,8084.906633
362,15836.9,8089.686633
363,15888.66,8093.776633
364,15940.42,8094.896633
365,15992.09,8097.116633
366,16043.88,8098.016633
367,16095.69,8102.106633
368,16147.34,8103.186633
369,16199.91,8105.456633
370,16229.33,8110.246633
371,16258.83,8115.086633
372,16310.59,8115.996633
373,16340.07,8119.256633
374,16391.95,8170.996633
375,16443.73,8173.896633
376,16495.26,8225.716633
377,16547.1,8277.746633
378,16599.43,8280.636633
379,16651.29,8281.286633
380,16703.01,8282.426633
381,16754.73,8283.336633
382,16784.25,8288.146633
383,16813.77,8291.416633
384,16865.3,8292.096633
385,16917.12,8344.306633
386,16946.6,8349.116633
387,16976.28,8352.406633
388,17028.08,8353.046633
389,17057.77,8357.856633
390,17087.32,8362.666633
391,17139.02,8363.306633
392,17168.74,8366.596633
393,17220.57,8367.726633
394,17272.16,8368.846633
395,17301.85,8371.486633
396,17353.52,8372.616633
397,17383.25,8375.876633
398,17412.68,8380.686633
399,17442.49,8383.956633
400,17494.06,8384.456633
401,17523.82,8389.266633
402,17553.24,8394.076633
403,17605.02,8445.986633
404,17656.99,8447.036633
405,17686.81,8451.816633
406,17738.85,8560.636136
407,17790.56,8561.536136
408,17842.38,8565.546136
409,17894.07,8566.676136
410,17923.84,8569.936136
411,17976.15,8679.031985
412,18028.22,8681.301985
413,18080.14,8682.421985
414,18109.89,8687.211985
415,18161.58,8688.341985
416,18191.43,8693.151985
417,18242.96,8693.641985
418,18272.72,8698.471985
419,18324.57,8699.301985
420,18354.35,8704.121985
421,18406.41,8707.011985
422,18435.88,8710.261985
423,18465.53,8715.081985
424,18517.01,8715.981985
425,18546.83,8720.811985
426,18576.34,8725.631985
427,18606.08,8728.911985
428,18635.47,8733.711985
429,18665.41,8738.511985
430,18716.88,8790.171985
431,18768.67,8791.301985
432,18820.49,8794.221985
433,18872.27,8796.451985
434,18923.84,8797.131985
435,18975.74,8799.371985
436,19027.3,8800.511985
437,19078.87,8801.331985
438,19130.53,8801.821985
439,19182.21,8802.981985
440,19234.48,8805.221985
441,19287.08,8807.451985
442,19316.46,8812.251985
443,19368.28,8813.391985
444,19420.79,8815.651985
445,19473.23,8817.881985
446,19502.61,8822.711985
447,19554.14,8823.351985
448,19583.89,8826.651985
449,19635.74,8827.141985
450,19687.8,8830.041985
451,19739.6,8830.721985
452,19792.01,8882.591985
453,19843.71,8884.401985
454,19895.41,8885.081985
455,19924.88,8889.901985
456,19976.93,8893.991985
457,20029.16,8896.911985
458,20058.56,8901.741985
459,20110.62,8904.641985
460,20162.51,8907.511985
461,20214.13,8909.791985
462,20266.13,8912.631985
463,20317.82,8964.441985
464,20369.44,8967.321985
465,20421.38,8969.541985
466,20450.97,8972.171985
467,20503.48,8973.991985
468,20533.19,8976.601985
469,20585.69,8980.691985
470,20637.41,9032.491985
471,20689.66,9033.561985
472,20741.2,9034.251985
473,20792.88,9035.391985
474,20822.55,9038.151985
475,20874.25,9039.961985
476,20926.17,9218.213181
477,20955.82,9221.503181
478,21008.04,9223.783181
479,21059.54,9226.013181
480,21111.21,9226.923181
481,21162.96,9229.783181
482,21214.52,9230.283181
483,21266.9,9231.343181
484,21318.59,9235.323181
485,21370.46,9236.453181
486,21422.09,9237.093181
487,21473.93,9241.153181
488,21525.54,9241.653181
489,21555.0,9246.453181
490,21584.7,9249.723181
491,21636.77,9301.533181
492,21688.62,9302.643181
493,21717.94,9332.393181
494,21770.15,9444.219204
495,21821.89,9445.329204
496,21874.23,9449.859204
497,21925.91,9450.759204
498,21977.79,9453.029204
499,22029.51,9453.519204
500,22081.17,9505.589204
501,22132.69,9557.359204
502,22162.43,9559.989204
503,22192.24,9563.269204
504,22244.11,9563.909204
505,22295.79,9565.049204
506,22325.39,9569.859204
507,22377.63,9621.359204
508,22429.37,9673.059204
509,22481.74,9677.199204
510,22511.1,9682.009204
511,22562.85,9733.759204
512,22592.62,9738.599204
513,22622.53,9741.219204
514,22652.29,9743.849204
515,22703.92,9744.749204
516,22755.84,9747.589204
517,22785.42,9752.419204
518,22815.21,9757.199204
519,22867.35,9761.329204
520,22919.0,9762.459204
521,22970.59,9762.949204
522,23022.34,9765.899204
523,23074.55,9770.009204
524,23126.26,9772.239204
525,23155.99,9774.999204
526,23208.0,9777.839204
527,23237.82,9782.629204
528,23289.64,9783.709204
529,23341.15,9784.529204
530,23392.84,9786.799204
531,23422.3,9816.439204
532,23473.93,9817.559204
533,23526.13,9820.469204
534,23578.57,9872.159204
535,23608.07,9876.969204
536,23637.47,9880.229204
537,23667.32,9882.869204
538,23719.4,9885.769204
539,23770.97,9937.979204
540,23822.61,9942.089204
541,23852.12,9945.379204
542,23904.0,9946.199204
543,23956.27,9949.109204
544,23986.19,9953.949204
545,24038.18,9956.839204
546,24090.38,10008.569204
547,24142.38,10060.129204
548,24194.16,10061.259204
549,24245.83,10063.489204
550,24298.2,10064.549204
551,24350.35,10066.779204
552,24379.9,10071.599204
553,24409.55,10076.409204
554,24461.27,10079.319204
555,24513.94,10081.609204
556,24543.78,10086.409204
557,24596.01,10090.479204
558,24625.85,10093.769204
559,24677.38,10270.791981
560,24706.73,10275.571981
561,24736.19,10278.331981
562,24765.94,10281.611981
563,24817.79,10282.741981
564,24870.06,10284.541981
565,24921.73,10285.441981
566,24951.51,10288.751981
567,25003.37,10292.861981
568,25055.23,10293.991981
569,25084.74,10296.611981
570,25114.17,10299.271981
571,25143.61,10302.031981
572,25195.31,10302.851981
573,25247.07,10303.981981
574,25298.81,10305.781981
575,25350.42,10306.911981
576,25402.75,10309.821981
577,25432.49,10314.621981
578,25462.0,10317.911981
579,25513.7,10369.761981
580,25543.32,10373.011981
581,25573.05,10375.651981
582,25624.6,10377.891981
583,25677.19,10379.701981
584,25728.92,10380.831981
585,25780.75,10381.951981
586,25832.48,10384.191981
587,25862.0,10387.461981
588,25891.93,10390.101981
589,25944.21,10393.071981
590,25996.15,10395.301981
591,26025.66,10400.101981
592,26077.35,10400.741981
593,26107.03,10405.571981
594,26158.63,10406.391981
595,26210.23,10407.031981
596,26239.88,10411.831981
597,26291.57,10588.481491
598,26343.45,10589.601491
599,26372.93,10594.421491
600,26402.43,10624.001491
601,26454.16,10628.181491
602,26505.95,10737.218521
603,26557.84,10738.348521
604,26609.74,10738.988521
605,26639.15,10743.828521
606,26668.44,10747.108521
607,26697.84,10750.398521
608,26727.21,10753.658521
609,26778.97,10754.788521
610,26808.51,10758.068521
611,26860.65,10760.148521
612,26890.43,10763.398521
613,26942.02,10764.218521
614,26993.61,10768.828521
615,27023.09,10772.088521
616,27074.91,10773.208521
617,27104.47,10778.038521
618,27156.26,10779.168521
619,27208.55,10781.388521
620,27260.74,10783.628521
621,27290.2,10786.248521
622,27342.02,10786.938521
623,27371.66,10791.738521
624,27423.53,10792.868521
625,27453.32,10797.688521
626,27482.81,10802.508521
627,27512.52,10807.318521
628,27541.94,10812.138521
629,27593.66,10814.188521
630,27623.45,10819.008521
631,27675.85,10821.938521
632,27705.35,10824.688521
633,27757.22,10825.818521
634,27809.71,10827.638521
635,27839.18,10830.258521
636,27891.36,10833.188521
637,27943.11,10837.328521
638,27994.82,10840.218521
639,28046.55,10841.358521
640,28098.74,10845.478521
641,28150.89,10847.548521
642,28202.93,10848.798521
643,28232.3,10853.628521
644,28284.73,10856.498521
645,28336.72,10860.518521
646,28388.57,10865.018521
647,28440.42,10866.158521
648,28492.42,10868.208521
649,28544.26,10868.698521
650,28573.93,10873.518521
651,28625.54,10874.008521
652,28677.42,10925.858521
653,28729.53,10926.918521
654,28781.98,10928.738521
655,28811.76,10931.998521
656,28863.55,10934.278521
657,28915.53,10934.928521
658,28944.92,10939.748521
659,28974.61,10944.578521
660,29026.26,10945.488521
661,29078.35,10948.338521
662,29130.51,10950.418521
663,29182.14,10951.248521
664,29211.88,10954.548521
665,29264.27,10956.388521
666,29316.07,10957.528521
667,29367.6,10961.638521
668,29419.26,10962.778521
669,29470.92,10963.908521
670,29500.43,11031.338177
671,29552.19,11031.838177
672,29604.14,11144.960622
673,29655.99,11147.200622
674,29707.72,11147.700622
675,29737.47,11152.510622
676,29767.19,11157.320622
677,29818.94,11159.590622
678,29848.78,11162.860622
679,29878.48,11167.700622
680,29930.04,11169.960622
681,29981.62,11278.725753
682,30033.41,11330.625753
683,30063.14,11333.905753
684,30115.5,11338.035753
685,30167.45,11338.935753
686,30219.13,11339.755753
687,30271.17,11343.815753
688,30322.86,11347.985753
689,30352.6,11352.765753
690,30404.51,11353.815753
691,30433.95,11356.465753
692,30463.34,11424.800388
693,30515.46,11477.090388
694,30567.7,11479.960388
695,30619.88,11532.150388
696,30649.29,11536.210388
697,30700.92,11537.350388
698,30730.43,11541.450388
699,30782.18,11542.570388
700,30811.95,11545.860388
701,30841.4,11550.700388
702,30893.13,11727.51854
703,30944.87,11728.33854
704,30974.68,11730.98854
705,31026.36,11735.15854
706,31056.06,11739.25854
707,31085.67,11742.02854
708,31115.32,11745.27854
709,31145.61,11748.53854
710,31197.3,11749.67854
711,31226.74,11753.76854
712,31278.4,11805.63854
713,31330.31,11807.70854
714,31382.34,11810.63854
715,31434.15,11811.32854
716,31463.71,11816.14854
717,31515.27,11817.28854
718,31544.9,11820.55854
719,31574.37,11823.82854
720,31604.09,11827.10854
721,31633.75,11830.37854
722,31686.31,11834.54854
723,31716.07,11837.82854
724,31767.71,11841.89854
725,31819.68,11843.90854
726,31849.25,11848.00854
727,31900.99,11849.14854
728,31952.86,11850.27854
729,31982.34,11853.55854
730,32033.89,11854.04854
731,32063.43,11858.13854
732,32115.19,11858.78854
733,32144.63,11863.62854
734,32174.23,11866.24854
735,32226,11867.36854
736,32255.56,11897.08854
737,32285.07,11901.90854
738,32314.83,11906.00854
739,32366.57,11906.90854
740,32418.36,11907.58854
741,32470.07,11910.44854
742,32499.81,11915.24854
743,32551.66,11916.06854
744,32603.34,11916.70854
745,32632.79,11921.50854
746,32662.21,11926.31854
747,32714.06,11929.23854
748,32743.64,11932.51854
749,32795.58,11933.20854
750,32847.79,11935.16854
751,32899.86,11936.41854
752,32951.53,11937.54854
753,33003.41,11938.59854
754,33055.25,11939.71854
755,33084.83,11942.99854
756,33136.48,11944.12854
757,33188.16,11944.80854
758,33240.05,12054.552855
759,33291.8,12055.042855
760,33343.31,12055.942855
761,33395.54,12058.172855
762,33447.75,12060.122855
763,33477.44,12063.392855
764,33529.34,12065.632855
765,33558.86,12069.752855
766,33610.33,12070.572855
767,33662.42,12073.472855
768,33714.02,12074.152855
769,33743.4,12078.282855
770,33772.83,12082.402855
771,33802.66,12086.512855
772,33854.26,12087.192855
773,33905.99,12087.682855
774,33957.59,12088.822855
775,33987.18,12091.592855
776,34016.85,12094.862855
777,34016.85,12094.862855
778,34068.77,12095.972855
779,34098.6,12100.092855
780,34150.22,12100.772855
781,34202.29,12102.772855
782,34254.36,12154.832855
783,34283.91,12158.102855
784,34335.6,12158.922855
785,34365.31,12162.202855
786,34417.55,12165.152855
787,34447.2,12167.762855
788,34499.08,12169.622855
789,34551.23,12171.482855
790,34580.92,12176.282855
791,34610.4,12180.402855
792,34640,12185.232855
793,34692.2,12187.322855
794,34743.89,12188.452855
795,34773.37,12193.262855
796,34825.05,12194.402855
797,34876.51,12195.092855
798,34928.49,12199.162855
799,34980.25,12199.662855
800,35032.44,12201.922855


==> figs/end_to_end/stack_q2_07p_results.csv <==
num,No-PS,adaptive
1,51.28,52.43
2,103.62,103.78
3,155.09,154.79
4,207.41,206.7
5,259.78,258.71
6,311.86,310.86
7,363.2,490.492137
8,414.17,491.872137
9,466.23,493.242137
10,518.47,494.632137
11,569.61,496.002137
12,621.73,548.502137
13,674.17,600.002137
14,726.51,651.642137
15,779.12,653.062137
16,830.76,705.192137
17,882.87,756.372137
18,934.93,808.982137
19,986.66,861.252137
20,1038.07,913.662137
21,1089.12,965.682137
22,1140.88,967.082137
23,1192.31,968.462137
24,1243.7,1156.102787
25,1296.04,1157.472787
26,1347.56,1158.852787
27,1399.89,1346.562907
28,1451.56,1347.972907
29,1503.48,1349.392907
30,1556.49,1350.792907
31,1608.27,1403.412907
32,1660.0,1404.812907
33,1711.79,1457.332907
34,1764.57,1509.932907
35,1817.0,1562.542907
36,1868.56,1563.932907
37,1921.01,1616.812907
38,1972.91,1618.212907
39,2024.66,1619.592907
40,2077.17,1620.972907
41,2128.22,1622.342907
42,2179.9,1673.962907
43,2232.13,1675.362907
44,2283.77,1676.732907
45,2334.89,1678.112907
46,2387.33,1730.692907
47,2438.85,1732.102907
48,2489.92,1733.502907
49,2541.87,1734.902907
50,2594.0,1787.262907
51,2645.32,1788.642907
52,2696.76,1790.022907
53,2749.33,1842.252907
54,2801.6,1894.732907
55,2852.92,1947.212907
56,2904.53,1999.472907
57,2955.58,2000.852907
58,3007.03,2002.252907
59,3058.4,2003.622907
60,3111.09,2005.022907
61,3162.98,2006.402907
62,3214.21,2007.792907
63,3265.72,2059.722907
64,3317.09,2061.112907
65,3368.38,2062.512907
66,3419.44,2063.882907
67,3470.64,2251.710293
68,3522.18,2253.090293
69,3574.57,2254.490293
70,3626.09,2306.650293
71,3677.73,2308.030293
72,3730.19,2309.440293
73,3782.89,2489.837464
74,3835.42,2491.227464
75,3886.87,2671.178066
76,3939.1,2723.518066
77,3991.65,2775.918066
78,4044.06,2777.328066
79,4096.82,2778.748066
80,4149.37,2780.128066
81,4200.64,2781.508066
82,4253.1,2782.918066
83,4304.37,2784.318066
84,4356.53,2785.708066
85,4409.02,2787.088066
86,4461.3,2788.488066
87,4512.85,2789.858066
88,4565.38,2841.418066
89,4616.95,2842.828066
90,4669.32,2844.208066
91,4720.87,2845.588066
92,4773.03,2846.958066
93,4825.41,2898.328066
94,4878.09,2899.708066
95,4930.83,2901.068066
96,4982.45,2902.478066
97,5034.06,2903.898066
98,5085.62,2905.288066
99,5138.08,2906.698066
100,5189.35,2958.848066
101,5241.44,2960.228066
102,5293.42,2961.618066
103,5345.75,2963.018066
104,5397.05,2964.398066
105,5449.29,2965.798066
106,5501.76,2967.188066
107,5553.32,2968.558066
108,5605.67,2969.948066
109,5658.46,2971.338066
110,5711.27,2972.718066
111,5762.95,2974.098066
112,5815.78,2975.468066
113,5867.45,2976.878066
114,5920.0,2978.288066
115,5970.98,2979.688066
116,6022.37,2981.098066
117,6074.33,2982.478066
118,6125.8,2983.868066
119,6177.91,2985.288066
120,6228.76,2986.668066
121,6280.15,3037.788066
122,6331.18,3088.958066
123,6381.97,3090.328066
124,6434.28,3091.728066
125,6486.39,3093.128066
126,6537.61,3094.528066
127,6589.71,3095.928066
128,6641.1,3097.328066
129,6692.6,3098.738066
130,6744.53,3100.138066
131,6795.6,3101.518066
132,6847.54,3102.918066
133,6898.75,3104.318066
134,6950.1,3105.718066
135,7001.38,3107.138066
136,7053.78,3108.518066
137,7105.07,3109.898066
138,7156.25,3111.268066
139,7208.39,3112.668066
140,7259.86,3164.598066
141,7312.19,3165.998066
142,7364.71,3167.378066
143,7416.84,3168.758066
144,7468.63,3170.138066
145,7521.28,3171.538066
146,7573.39,3172.918066
147,7625.96,3174.298066
148,7678.38,3175.678066
149,7730.03,3177.058066
150,7782.7,3178.428066
151,7835.0,3179.828066
152,7886.14,3231.388066
153,7938.67,3284.008066
154,7990.6,3285.388066
155,8042.46,3286.798066
156,8094.77,3464.646773
157,8147.81,3466.046773
158,8199.55,3467.456773
159,8252.61,3468.836773
160,8304.2,3470.206773
161,8357.02,3471.596773
162,8409.75,3472.976773
163,8462.75,3474.346773
164,8515.49,3475.736773
165,8567.72,3477.126773
166,8619.6,3528.566773
167,8671.08,3529.976773
168,8722.82,3531.346773
169,8774.26,3583.806773
170,8825.57,3635.786773
171,8878.26,3637.166773
172,8929.72,3638.566773
173,8980.93,3639.966773
174,9032.54,3641.366773
175,9085.12,3642.766773
176,9136.4,3644.156773
177,9188.7,3645.546773
178,9239.68,3830.87527
179,9290.94,3832.25527
180,9343.34,3833.63527
181,9394.47,3835.02527
182,9446.92,3836.41527
183,9498.3,3837.81527
184,9549.91,3839.18527
185,9602.29,3891.39527
186,9653.97,3892.79527
187,9705.42,3894.17527
188,9756.83,3895.57527
189,9808.2,3896.94527
190,9859.44,3898.34527
191,9910.91,4082.816867
192,9963.04,4084.226867
193,10014.26,4085.616867
194,10066.43,4086.986867
195,10117.41,4088.366867
196,10168.8,4089.756867
197,10220.0,4091.146867
198,10271.94,4092.566867
199,10323.98,4093.956867
200,10376.29,4095.366867


==> figs/end_to_end/stack_q2_2p_results.csv <==
num,No-PS,adaptive
1,51.42,51.38
2,103.09,102.89
3,154.6,154.39
4,206.04,205.96
5,257.71,257.41
6,309.49,308.87
7,360.98,360.57
8,412.55,412.35
9,464.13,463.88
10,515.68,515.38
11,567.13,567.01
12,618.67,755.984449
13,670.13,760.284449
14,721.89,811.844449
15,773.41,863.364449
16,824.93,867.654449
17,876.57,919.334449
18,928.06,970.974449
19,979.6,975.294449
20,1031.25,1027.034449
21,1082.9,1078.734449
22,1134.46,1130.494449
23,1185.86,1317.626187
24,1237.45,1321.746187
25,1289.15,1373.436187
26,1340.65,1424.866187
27,1392.32,1428.996187
28,1443.88,1480.596187
29,1495.41,1484.926187
30,1546.88,1489.236187
31,1598.53,1493.566187
32,1650.07,1497.676187
33,1701.81,1501.796187
34,1753.46,1553.426187
35,1805.15,1557.546187
36,1856.82,1561.876187
37,1908.25,1752.550855
38,1959.88,1804.170855
39,2011.48,1808.480855
40,2062.95,1812.610855
41,2114.54,1864.100855
42,2166.14,1868.210855
43,2217.57,1872.330855
44,2269.3,1876.440855
45,2321.07,1880.570855
46,2372.74,1884.890855
47,2424.51,1889.020855
48,2476.07,1893.150855
49,2527.63,1897.470855
50,2579.06,1901.600855
51,2630.77,1905.710855
52,2682.48,1909.840855
53,2734.03,1961.500855
54,2785.69,2012.920855
55,2837.14,2017.050855
56,2888.65,2068.860855
57,2940.33,2072.990855
58,2992.06,2124.690855
59,3043.51,2129.010855
60,3095.22,2133.330855
61,3146.99,2184.940855
62,3198.57,2189.250855
63,3250.17,2377.670567
64,3301.88,2429.260567
65,3353.64,2433.410567
66,3405.19,2438.550567
67,3456.8,2445.700567
68,3508.44,2452.900567
69,3560.07,2457.240567
70,3611.54,2461.580567
71,3663.04,2512.890567
72,3714.65,2517.250567
73,3766.29,2521.380567
74,3817.82,2525.710567
75,3869.29,2577.140567
76,3920.76,2581.270567
77,3972.33,2585.610567
78,4024.05,2589.740567
79,4075.52,2593.850567
80,4127.19,2597.980567
81,4178.94,2602.100567
82,4230.6,2606.230567
83,4282.23,2611.390567
84,4333.95,2615.740567
85,4385.44,2667.320567
86,4436.83,2671.470567
87,4488.48,2675.620567
88,4540.17,2727.180567
89,4591.71,2731.520567
90,4643.28,2783.310567
91,4694.86,2787.480567
92,4746.21,2791.610567
93,4797.76,2795.930567
94,4849.48,2800.060567
95,4900.93,2804.190567
96,4952.54,2808.330567
97,5004.11,2812.670567
98,5055.63,2864.090567
99,5107.24,2868.420567
100,5158.71,2872.740567
101,5210.38,2879.920567
102,5262.06,2931.480567
103,5313.64,2983.290567
104,5365.44,2987.630567
105,5416.99,2991.750567
106,5468.71,2998.880567
107,5520.24,3003.190567
108,5571.83,3054.770567
109,5623.58,3058.890567
110,5675.09,3063.210567
111,5726.79,3070.380567
112,5778.57,3074.720567
113,5830.06,3081.900567
114,5881.81,3086.210567
115,5933.27,3090.340567
116,5984.93,3097.530567
117,6036.37,3101.850567
118,6087.82,3105.970567
119,6139.41,3296.877935
120,6191.02,3348.277935
121,6242.7,3352.407935
122,6294.22,3356.527935
123,6345.82,3360.867935
124,6397.4,3412.347935
125,6448.95,3416.697935
126,6500.59,3420.837935
127,6552.26,3427.997935
128,6603.79,3619.334917
129,6655.41,3623.664917
130,6707.02,3627.994917
131,6758.63,3635.124917
132,6810.13,3686.584917
133,6861.93,3690.944917
134,6913.6,3698.114917
135,6965.12,3706.584917
136,7016.72,3711.744917
137,7068.28,3716.054917
138,7119.88,3720.404917
139,7171.37,3771.744917
140,7222.82,3775.884917
141,7274.53,3827.394917
142,7325.89,3834.594917
143,7377.41,3886.054917
144,7429.04,3890.394917
145,7480.54,3897.624917
146,7532.2,3901.964917
147,7583.77,3906.304917
148,7635.54,3957.864917
149,7687.19,3963.004917
150,7738.7,3970.174917
151,7790.27,3974.324917
152,7841.68,3978.694917
153,7893.42,3983.014917
154,7945.16,3987.154917
155,7996.64,3994.344917
156,8048.35,3998.684917
157,8099.65,4003.014917
158,8151.51,4007.354917
159,8203.22,4011.474917
160,8254.94,4015.784917
161,8306.54,4022.954917
162,8358.14,4027.084917
163,8409.83,4031.214917
164,8461.29,4035.574917
165,8512.86,4039.904917
166,8564.42,4044.014917
167,8615.93,4051.204917
168,8667.52,4102.944917
169,8719.19,4107.054917
170,8770.78,4111.194917
171,8822.27,4115.534917
172,8873.7,4119.874917
173,8925.15,4124.004917
174,8976.88,4128.334917
175,9028.38,4132.484917
176,9079.87,4136.824917
177,9131.56,4143.984917
178,9183.06,4148.114917
179,9234.49,4152.464917
180,9285.95,4156.624917
181,9337.51,4160.974917
182,9388.81,4165.304917
183,9440.47,4172.504917
184,9492.2,4179.634917
185,9543.91,4183.754917
186,9595.31,4187.884917
187,9646.92,4192.234917
188,9698.39,4200.634917
189,9749.87,4204.974917
190,9801.42,4209.104917
191,9852.86,4213.234917
192,9904.31,4217.364917
193,9955.96,4221.524917
194,10007.35,4272.954917
195,10058.77,4277.294917
196,10110.5,4285.704917
197,10162.04,4292.914917
198,10213.53,4301.394917
199,10265.01,4309.814917
200,10316.6,4317.004917


==> figs/end_to_end/stack_q2_5p_results.csv <==
num,No-PS,adaptive
1,51.51,51.06
2,102.72,102.05
3,153.76,153.23
4,204.73,204.24
5,256.0,255.88
6,307.65,307.31
7,358.81,358.83
8,409.82,555.194799
9,460.93,607.144799
10,512.66,626.524799
11,563.86,678.084799
12,615.25,697.464799
13,666.88,716.974799
14,718.49,736.364799
15,770.15,787.654799
16,821.11,807.134799
17,872.92,826.554799
18,924.51,877.564799
19,975.69,897.054799
20,1026.85,916.484799
21,1078.6,967.454799
22,1129.68,1018.514799
23,1181.24,1037.934799
24,1232.91,1057.364799
25,1284.05,1076.804799
26,1335.74,1096.244799
27,1386.91,1115.614799
28,1438.25,1135.104799
29,1489.86,1154.544799
30,1541.56,1173.874799
31,1593.12,1193.264799
32,1644.66,1212.774799
33,1696.29,1232.314799
34,1747.93,1251.744799
35,1799.23,1459.993058
36,1850.2,1479.443058
37,1901.25,1498.973058
38,1952.64,1550.673058
39,2003.74,1570.253058
40,2054.76,1589.673058
41,2105.93,1609.023058
42,2157.0,1628.563058
43,2208.64,1647.923058
44,2260.16,1667.393058
45,2311.15,1718.553058
46,2362.84,1738.053058
47,2414.52,1789.823058
48,2465.98,1840.993058
49,2517.64,1860.503058
50,2568.7,1912.403058
51,2620.36,1931.933058
52,2671.56,1951.393058
53,2723.1,1970.723058
54,2774.02,2021.993058
55,2825.7,2041.473058
56,2876.83,2060.983058
57,2928.12,2080.523058
58,2979.66,2099.853058
59,3031.0,2119.343058
60,3082.73,2138.783058
61,3134.39,2158.233058
62,3185.39,2177.803058
63,3237.04,2197.273058
64,3288.29,2248.203058
65,3339.32,2267.543058
66,3390.55,2318.433058
67,3441.72,2369.963058
68,3492.81,2557.611844
69,3543.96,2609.201844
70,3595.71,2620.161844
71,3646.79,2639.701844
72,3698.51,2691.141844
73,3749.56,2742.721844
74,3800.54,2762.111844
75,3852.15,2813.171844
76,3903.86,2832.521844
77,3955.34,2883.771844
78,4006.78,2916.391844
79,4057.64,2935.771844
80,4109.34,2946.751844
81,4160.84,2966.261844
82,4212.04,2985.791844
83,4263.16,3036.701844
84,4314.82,3056.171844
85,4365.91,3067.181844
86,4416.9,3078.111844
87,4467.94,3097.541844
88,4519.11,3108.471844
89,4570.51,3159.211844
90,4621.99,3210.351844
91,4673.54,3229.691844
92,4725.09,3249.041844
93,4776.06,3268.361844
94,4827.63,3287.741844
95,4878.72,3320.091844
96,4930.24,3339.461844
97,4981.84,3359.021844
98,5033.05,3378.551844
99,5084.59,3410.981844
100,5135.76,3430.421844
101,5186.95,3449.941844
102,5238.37,3460.871844
103,5289.73,3511.991844
104,5340.95,3531.341844
105,5392.59,3733.527282
106,5444.18,3753.017282
107,5495.68,3772.547282
108,5546.73,3823.927282
109,5597.96,3834.917282
110,5649.17,3886.007282
111,5700.87,3937.107282
112,5752.1,3956.537282
113,5803.81,3967.537282
114,5854.96,3978.517282
115,5906.54,3997.937282
116,5957.68,4024.267282
117,6009.15,4035.217282
118,6060.71,4046.277282
119,6112.06,4097.417282
120,6163.6,4148.537282
121,6215.11,4181.037282
122,6266.7,4200.427282
123,6317.94,4219.897282
124,6369.42,4246.547282
125,6421.0,4257.497282
126,6472.1,4268.517282
127,6523.41,4287.987282
128,6574.44,4339.767282
129,6625.73,4359.177282
130,6677.07,4391.647282
131,6728.81,4410.957282
132,6780.24,4421.917282
133,6831.45,4454.337282
134,6882.82,4473.907282
135,6934.01,4500.457282
136,6985.17,4519.887282
137,7036.77,4539.347282
138,7088.22,4558.777282
139,7139.48,4578.117282
140,7190.58,4597.507282
141,7242.09,4616.977282
142,7293.33,4668.117282
143,7344.87,4700.407282
144,7396.06,4751.477282
145,7447.71,4777.857282
146,7499.23,4788.877282
147,7550.32,4808.367282
148,7601.89,4827.847282
149,7653.57,4847.427282
150,7705.19,4866.797282
151,7756.27,4886.307282
152,7807.83,4905.837282
153,7859.11,4925.367282
154,7910.4,4951.767282
155,7962.01,4971.287282
156,8013.22,4982.367282
157,8065.0,5001.717282
158,8116.27,5021.197282
159,8167.45,5053.497282
160,8218.92,5064.557282
161,8270.3,5075.597282
162,8321.48,5127.217282
163,8372.79,5146.677282
164,8424.02,5166.157282
165,8475.76,5185.667282
166,8527.2,5205.037282
167,8578.84,5224.477282
168,8630.03,5235.497282
169,8681.06,5254.947282
170,8732.53,5306.607282
171,8784.07,5325.957282
172,8835.43,5345.327282
173,8886.99,5364.837282
174,8938.22,5416.117282
175,8989.51,5467.327282
176,9041.15,5486.817282
177,9092.38,5506.317282
178,9143.44,5705.426992
179,9194.57,5731.976992
180,9246.31,5751.356992
181,9297.66,5770.746992
182,9348.77,5790.056992
183,9399.96,5816.536992
184,9450.99,5827.526992
185,9502.22,5846.836992
186,9553.87,5898.136992
187,9605.53,5909.206992
188,9657.11,5960.626992
189,9708.42,5971.646992
190,9760.06,5982.636992
191,9811.6,6034.406992
192,9863.28,6085.616992
193,9914.58,6118.216992
194,9966.19,6137.666992
195,10017.8,6156.986992
196,10068.92,6176.466992
197,10119.95,6195.916992
198,10171.46,6215.526992
199,10223.13,6235.036992
200,10274.23,6246.036992

==> figs/end_to_end/stack_q3_s10k_results.csv <==
num,No-PS,adaptive
1,51.32,51.75
2,102.8,103.76
3,154.44,155.33
4,206.56,207.08
5,257.93,258.75
6,309.65,310.37
7,360.99,362.12
8,412.23,413.74
9,464.27,465.57
10,515.82,517.2
11,567.28,568.73
12,618.86,620.4
13,670.53,671.84
14,722.29,723.43
15,773.81,775.22
16,825.46,827.18
17,877.15,878.49
18,928.76,987.183551
19,980.73,988.123551
20,1032.21,989.073551
21,1083.81,990.013551
22,1135.45,990.953551
23,1186.88,1042.523551
24,1238.6,1093.903551
25,1290.08,1145.473551
26,1341.61,1146.403551
27,1393.65,1198.293551
28,1444.97,1250.133551
29,1497.16,1301.773551
30,1549.05,1302.713551
31,1600.47,1354.253551
32,1652.2,1405.833551
33,1704.0,1406.763551
34,1755.35,1458.583551
35,1807.3,1459.523551
36,1858.68,1460.463551
37,1910.17,1512.003551
38,1961.97,1563.813551
39,2013.94,1615.493551
40,2065.18,1667.293551
41,2117.4,1668.233551
42,2168.87,1669.163551
43,2220.42,1776.742347
44,2271.97,1777.682347
45,2323.61,1778.632347
46,2375.62,1779.582347
47,2426.9,1780.522347
48,2478.57,1781.472347
49,2530.13,1832.962347
50,2581.75,1833.902347
51,2633.25,1834.842347
52,2684.7,1886.442347
53,2736.25,1938.032347
54,2787.74,1989.322347
55,2839.45,1990.262347
56,2890.85,1991.192347
57,2942.47,1992.142347
58,2994.22,2043.442347
59,3046.12,2095.582347
60,3097.64,2204.352484
61,3149.26,2255.972484
62,3200.58,2256.902484
63,3252.35,2257.842484
64,3303.77,2259.212484
65,3355.41,2260.392484
66,3406.83,2261.572484
67,3458.19,2262.512484
68,3509.81,2370.572428
69,3561.7,2371.752428
70,3613.38,2372.952428
71,3664.67,2373.892428
72,3716.34,2425.592428
73,3768.07,2477.192428
74,3819.39,2478.122428
75,3870.68,2529.622428
76,3921.96,2581.172428
77,3973.43,2632.982428
78,4025.32,2634.352428
79,4077.0,2635.182428
80,4128.63,2686.502428
81,4180.33,2737.912428
82,4231.72,2738.852428
83,4283.41,2790.502428
84,4334.83,2842.372428
85,4386.46,2951.461705
86,4438.15,2952.821705
87,4490.37,2953.761705
88,4541.79,2955.121705
89,4593.38,3007.121705
90,4644.98,3008.061705
91,4696.68,3009.251705
92,4748.18,3010.421705
93,4799.86,3011.791705
94,4851.22,3012.731705
95,4902.87,3013.931705
96,4954.65,3123.362457
97,5006.51,3174.782457
98,5058.51,3226.502457
99,5110.29,3278.342457
100,5161.82,3279.282457
101,5213.83,3280.232457
102,5265.68,3281.422457
103,5317.13,3333.032457
104,5368.64,3334.412457
105,5420.4,3335.352457
106,5471.76,3336.532457
107,5523.51,3337.712457
108,5575.57,3339.092457
109,5627.07,3340.032457
110,5678.87,3341.412457
111,5730.43,3342.602457
112,5778.12,3390.572457
113,5829.7,3391.752457
114,5881.07,3439.352457
115,5932.83,3491.182457
116,5984.77,3542.542457
117,6036.3,3543.492457
118,6087.5,3544.432457
119,6139.34,3545.272457
120,6191.28,3597.422457
121,6243.26,3649.052457
122,6295.05,3700.672457
123,6346.77,3752.242457
124,6398.52,3753.632457
125,6450.12,3754.572457
126,6502.25,3755.512457
127,6553.86,3756.462457
128,6605.68,3757.302457
129,6657.29,3758.492457
130,6708.81,3759.682457
131,6760.69,3760.882457
132,6812.12,3762.082457
133,6863.71,3763.272457
134,6915.57,3764.212457
135,6967.29,3765.582457
136,7018.78,3766.412457
137,7070.91,3767.782457
138,7122.4,3819.342457
139,7173.96,3870.782457
140,7225.83,3872.162457
141,7277.33,3873.532457
142,7328.61,3874.912457
143,7380.13,3876.112457
144,7431.53,3877.072457
145,7483.11,3925.252457
146,7534.86,3926.852457
147,7586.65,3979.072457
148,7638.5,3980.432457
149,7689.92,3981.372457
150,7741.83,3982.322457
151,7793.22,3983.272457
152,7845.54,3984.212457
153,7897.55,3985.402457
154,7949.01,3986.602457
155,8000.29,4038.382457
156,8051.79,4090.282457
157,8103.46,4198.509726
158,8155.04,4250.109726
159,8206.52,4250.789726
160,8258.35,4251.479726
161,8310.37,4252.179726
162,8361.89,4252.879726
163,8413.41,4253.559726
164,8464.76,4254.249726
165,8516.45,4255.209726
166,8567.95,4255.899726
167,8619.66,4307.149726
168,8671.6,4307.829726
169,8723.4,4308.529726
170,8775.5,4309.479726
171,8827.06,4418.68689
172,8878.69,4420.05689
173,8930.19,4420.89689
174,8981.68,4472.46689
175,9032.94,4473.40689
176,9084.29,4474.08689
177,9136.31,4475.03689
178,9187.73,4475.97689
179,9239.22,4476.65689
180,9290.63,4478.27689
181,9342.15,4479.22689
182,9393.46,4480.83689
183,9444.76,4481.66689
184,9492.51,4529.53689
185,9544.06,4530.22689
186,9595.61,4531.61689
187,9647.57,4532.55689
188,9699.63,4533.38689
189,9751.24,4534.32689
190,9802.77,4535.26689
191,9854.46,4535.95689
192,9906.44,4536.78689
193,9957.72,4588.48689
194,10009.25,4589.42689
195,10060.47,4640.97689
196,10112.06,4641.91689
197,10164.09,4643.10689
198,10215.73,4644.48689
199,10267.14,4645.18689
200,10318.43,4646.12689


==> figs/end_to_end/stack_q3_s1k_results.csv <==
num,No-PS,adaptive
1,51.84,51.88
2,103.65,103.85
3,155.24,154.4
4,207.18,204.67
5,258.83,255.05
6,310.58,305.8
7,363.3,553.622116
8,413.93,605.642116
9,464.61,606.842116
10,515.17,608.062116
11,566.9,609.242116
12,619.09,659.652116
13,670.92,710.172116
14,722.66,760.962116
15,774.34,811.362116
16,825.8,812.562116
17,877.58,813.772116
18,928.82,814.962116
19,979.61,816.162116
20,1029.81,817.362116
21,1080.33,818.542116
22,1132.18,819.722116
23,1183.77,820.932116
24,1235.63,871.382116
25,1285.83,872.582116
26,1336.08,873.792116
27,1387.96,874.992116
28,1439.77,876.202116
29,1491.48,926.442116
30,1543.05,927.632116
31,1594.69,928.832116
32,1646.39,979.312116
33,1696.75,980.522116
34,1746.92,1032.502116
35,1797.32,1084.132116
36,1848.91,1085.312116
37,1900.6,1135.832116
38,1952.4,1186.332116
39,2003.85,1236.602116
40,2055.42,1237.802116
41,2107.12,1238.982116
42,2157.5,1240.172116
43,2207.9,1291.782116
44,2258.51,1343.612116
45,2309.12,1395.462116
46,2363.57,1633.041731
47,2414.31,1634.221731
48,2464.97,1635.431731
49,2519.12,1880.961195
50,2571.14,1882.131195
51,2621.44,1883.341195
52,2673.13,1884.551195
53,2724.73,1885.761195
54,2776.48,1936.331195
55,2828.21,1937.541195
56,2878.99,1938.931195
57,2930.74,1940.111195
58,2981.08,1941.321195
59,3032.79,1942.501195
60,3084.8,1943.701195
61,3136.75,1944.921195
62,3187.03,1946.111195
63,3238.64,1947.301195
64,3290.49,1997.811195
65,3342.22,1999.001195
66,3393.84,2049.151195
67,3445.64,2050.351195
68,3497.45,2051.551195
69,3547.99,2052.741195
70,3599.75,2053.941195
71,3650.46,2055.121195
72,3702.16,2056.531195
73,3753.9,2106.961195
74,3805.44,2108.161195
75,3857.24,2109.371195
76,3908.93,2110.571195
77,3960.61,2160.831195
78,4012.34,2162.041195
79,4063.92,2163.221195
80,4115.56,2164.431195
81,4167.33,2165.631195
82,4217.98,2166.811195
83,4268.45,2167.991195
84,4320.13,2169.191195
85,4370.63,2170.391195
86,4421.2,2171.591195
87,4473.08,2172.801195
88,4526.09,2418.328124
89,4577.02,2419.698124
90,4627.58,2420.888124
91,4678.9,2422.068124
92,4730.67,2423.278124
93,4781.21,2424.448124
94,4831.86,2425.648124
95,4882.29,2426.838124
96,4932.54,2428.048124
97,4984.23,2429.228124
98,5034.68,2430.438124
99,5086.47,2431.618124
100,5136.85,2433.008124
101,5188.5,2433.708124
102,5239.97,2434.918124
103,5290.46,2436.138124
104,5341.49,2437.338124
105,5392.26,2438.018124
106,5442.82,2439.218124
107,5494.36,2440.428124
108,5544.85,2441.638124
109,5596.55,2442.848124
110,5647.07,2444.268124
111,5698.6,2445.468124
112,5749.53,2446.678124
113,5801.02,2447.878124
114,5851.75,2449.078124
115,5903.66,2450.268124
116,5955.55,2451.468124
117,6005.82,2452.658124
118,6057.54,2453.848124
119,6108.27,2455.248124
120,6159.53,2456.448124
121,6211.23,2457.648124
122,6262.87,2458.328124
123,6314.87,2459.538124
124,6365.4,2460.728124
125,6417.09,2461.938124
126,6468.93,2463.148124
127,6520.81,2463.828124
128,6571.22,2465.038124
129,6622.86,2466.228124
130,6674.72,2467.408124
131,6725.39,2468.588124
132,6775.74,2469.268124
133,6827.57,2470.458124
134,6877.89,2471.668124
135,6928.58,2472.868124
136,6979.37,2473.548124
137,7029.84,2525.358124
138,7081.57,2526.748124
139,7133.3,2528.138124
140,7184.08,2529.328124
141,7234.42,2530.008124
142,7285.49,2531.408124
143,7336.29,2532.598124
144,7387.51,2533.288124
145,7438.16,2534.478124
146,7488.38,2586.248124
147,7539.15,2587.448124
148,7589.8,2588.648124
149,7641.43,2589.848124
150,7692.33,2591.048124
151,7743.18,2592.238124
152,7795.06,2593.438124
153,7845.46,2594.648124
154,7895.96,2595.838124
155,7946.54,2597.038124
156,7998.18,2598.218124
157,8049.81,2599.418124
158,8100.56,2600.598124
159,8152.17,2601.798124
160,8202.32,2602.978124
161,8253.98,2604.178124
162,8304.37,2605.558124
163,8356.05,2606.738124
164,8407.01,2607.928124
165,8458.66,2609.128124
166,8510.49,2609.828124
167,8561.06,2611.038124
168,8611.78,2662.748124
169,8662.31,2663.948124
170,8713.85,2665.138124
171,8764.28,2665.818124
172,8814.62,2667.028124
173,8866.53,2668.218124
174,8918.21,2718.468124
175,8969.91,2719.668124
176,9021.9,2720.848124
177,9072.63,2722.018124
178,9122.97,2723.228124
179,9174.89,2724.438124
180,9225.29,2725.618124
181,9276.8,2726.808124
182,9329.06,2728.008124
183,9379.44,2729.218124
184,9431.24,2730.398124
185,9481.65,2731.608124
186,9533.61,2732.808124
187,9584.54,2733.498124
188,9635.26,2734.688124
189,9687.13,2735.868124
190,9739.02,2737.068124
191,9790.73,2738.268124
192,9841.21,2739.468124
193,9892.76,2740.668124
194,9943.32,2741.878124
195,9993.8,2743.088124
196,10044.35,2744.458124
197,10096.06,2745.148124
198,10146.59,2746.348124
199,10198.32,2747.738124
200,10250.04,2749.138124


==> figs/end_to_end_adapt/crimes_3000_results.csv <==
num,No-PS,eager
1,5.6,11.797975
2,10.8595,22.731018
3,16.64,34.853527
4,20.594,43.261331
5,26.199,54.947119
6,30.904,64.528333
7,35.416,66.429333
8,39.99,78.72551
9,45.2155,80.82901
10,49.852,82.71851
11,55.116,93.909968
12,60.954,96.030968
13,66.1255,98.141468
14,71.2255,108.555864
15,76.866,120.318367
16,82.193,131.179854
17,87.2765,133.262854
18,92.5945,144.222894
19,97.5075,146.169894
20,103.0885,158.045355
21,108.8385,170.501537
22,114.6785,172.617537
23,120.2965,174.716537
24,125.3845,176.811037
25,130.447,178.893537
26,135.499,181.089037
27,140.118,190.645378
28,145.8805,192.772878
29,150.9495,194.863378
30,156.096,196.835378
31,161.72,208.770894
32,166.252,210.837394
33,171.5505,212.812894
34,176.584,223.343176
35,181.1025,225.424676
36,185.824,235.23589
37,190.402,240.26039
38,194.8985,242.41089
39,199.739,252.598345
40,205.1255,254.686345
41,210.431,256.643345
42,215.4965,258.621845
43,219.816,270.050846
44,224.722,272.166346
45,228.9575,276.852346
46,234.109,287.800781
47,239.929,289.919781
48,244.454,291.998781
49,249.587,293.984781
50,254.367,296.097781
51,259.536,298.078281
52,265.1215,300.173781
53,270.0975,310.70082
54,274.686,315.73782
55,279.231,325.190145
56,283.7485,327.364145
57,288.8115,329.556645
58,293.6655,331.494145
59,299.06,333.617145
60,303.7875,343.705526
61,309.3735,355.528081
62,314.6175,357.631581
63,318.6165,359.785081
64,323.9155,361.906581
65,329.3245,373.036815
66,334.3015,375.151315
67,339.282,377.265815
68,343.919,379.460315
69,348.492,384.490315
70,354.282,386.605315
71,359.3425,397.29435
72,363.875,399.36485
73,368.885,401.46585
74,374.723,403.58585
75,379.9725,405.67285
76,385.238,407.80035
77,389.9685,417.727124
78,394.179,426.351652
79,398.2375,428.437152
80,402.966,430.511152
81,408.234,432.622152
82,413.551,443.744742
83,418.278,445.842242
84,424.111,457.875237
85,428.93,467.885888
86,433.139,469.998388
87,438.319,480.977349
88,443.4185,483.095349
89,448.032,485.062349
90,452.7535,487.021849
91,458.017,489.130849
92,462.6305,498.956685
93,466.836,501.054185
94,471.896,503.227185
95,476.4785,512.51025
96,480.6175,517.09525
97,485.9085,519.18075
98,490.903,521.30225
99,495.0565,529.746427
100,499.0825,531.901927
101,503.8005,533.978927
102,507.9505,542.372468
103,512.546,544.372968
104,518.432,546.480468
105,524.181,548.611468
106,528.7635,560.783345
107,534.02,562.908345
108,539.085,564.982845
109,544.4125,575.943385
110,549.39,578.072385
111,554.465,580.361385
112,559.751,582.341385
113,564.557,584.291385
114,569.8855,595.457456
115,574.7465,597.675956
116,580.1355,599.882956
117,585.2145,601.973456
118,590.176,612.084805
119,595.0065,614.015805
120,600.766,616.144805
121,606.4955,618.282305
122,611.3115,620.350305
123,616.576,631.3578
124,621.1805,633.4678
125,626.359,635.7553
126,630.5725,637.8748
127,635.9765,639.9963
128,640.9455,642.0873
129,645.7245,644.2013
130,651.567,656.257234
131,656.0515,658.438734
132,660.0545,660.517734
133,665.4525,662.610734
134,670.751,664.598734
135,675.811,666.698734
136,680.867,668.792234
137,685.4225,673.794734
138,689.9355,675.855734
139,695.667,677.979734
140,700.7125,688.365553
141,705.0885,690.608053
142,710.7245,692.907553
143,715.3055,702.213909
144,719.7985,704.382909
145,724.3025,706.491909
146,729.5725,708.625909
147,733.981,710.539909
148,739.711,712.657409
149,744.2775,714.654909
150,749.3315,716.930909
151,754.4015,719.018909
152,760.187,721.131909
153,766.026,723.232409
154,771.758,725.362409
155,776.863,727.566409
156,782.145,729.667909
157,786.136,731.716409
158,791.475,742.564113
159,796.0375,751.952738
160,800.6255,756.943738
161,805.6655,758.925738
162,810.2005,761.090238
163,814.7035,763.180738
164,819.2245,765.077238
165,825.037,777.130861
166,829.617,779.180861
167,834.648,781.358361
168,839.281,791.078333
169,844.6785,793.183833
170,849.9145,803.931041
171,855.7535,816.100119
172,859.6965,818.182119
173,864.258,820.127119
174,869.551,831.495899
175,874.87,833.462899
176,879.332,835.570899
177,883.95,837.686899
178,888.9835,839.721399
179,894.238,841.828399
180,899.386,852.634704
181,903.91,854.874704
182,908.039,859.463704
183,913.8495,871.495981
184,918.3715,873.663981
185,923.619,875.794481
186,928.672,877.886981
187,933.0355,879.978481
188,938.639,882.197981
189,944.027,884.099481
190,949.768,886.229481
191,955.0745,888.219981
192,960.934,900.476554
193,965.439,902.563554
194,969.4645,904.632554
195,974.737,906.718054
196,980.5545,908.860554
197,985.528,910.840054
198,991.346,912.961054
199,996.08,915.047054
200,1001.2575,925.735208
201,1006.277,927.859708
202,1010.9275,929.815208
203,1016.786,931.922208
204,1021.8095,934.198708
205,1026.87,936.380208
206,1031.4505,938.425708
207,1036.33,948.438761
208,1041.9215,950.529761
209,1047.448,962.197936
210,1052.339,964.155936
211,1056.3385,966.247436
212,1060.8535,968.399436
213,1066.7125,970.520436
214,1071.5385,980.632972
215,1076.0315,982.727472
216,1081.391,993.689675
217,1086.97,995.920175
218,1091.5475,997.979175
219,1096.8595,999.957175
220,1102.225,1001.930175
221,1106.746,1004.126175
222,1112.358,1016.015176
223,1116.574,1018.069176
224,1122.1035,1020.175176
225,1126.699,1022.136176
226,1131.236,1024.316176
227,1136.5425,1026.538176
228,1141.2805,1028.634676
229,1146.025,1030.726176
230,1151.338,1032.712176
231,1157.055,1045.095977
232,1161.204,1047.134977
233,1166.473,1049.250477
234,1171.052,1051.252477
235,1176.317,1053.477977
236,1181.583,1055.564977
237,1186.6745,1057.669477
238,1191.7345,1059.846477
239,1197.578,1061.971977
240,1202.6785,1063.952477
241,1206.9925,1072.650388
242,1211.578,1077.686388
243,1217.422,1079.782888
244,1221.8995,1089.222671
245,1227.712,1091.330171
246,1233.5585,1103.671743
247,1239.3335,1116.080573
248,1245.171,1118.402573
249,1250.543,1129.593427
250,1256.2785,1142.065734
251,1261.5545,1144.193734
252,1265.691,1146.272734
253,1271.2135,1148.367734
254,1276.962,1150.473734
255,1281.1995,1152.591734
256,1285.9425,1154.617234
257,1290.5095,1156.573234
258,1295.8235,1158.590734
259,1301.6345,1160.706734
260,1306.003,1162.755234
261,1311.7695,1164.862234
262,1317.434,1167.075234
263,1322.0195,1169.138234
264,1326.5745,1171.221734
265,1331.118,1173.304734
266,1336.4145,1175.383234
267,1340.9255,1177.477734
268,1345.3875,1179.588234
269,1350.1405,1181.675234
270,1354.1875,1183.834734
271,1359.7965,1185.917234
272,1364.007,1188.029734
273,1368.497,1190.192734
274,1374.102,1192.430234
275,1379.8305,1194.487734
276,1384.814,1196.603234
277,1390.4315,1198.705734
278,1394.952,1200.677734
279,1400.124,1202.796234
280,1404.686,1204.892234
281,1409.289,1214.15401
282,1413.7995,1216.22251
283,1419.643,1218.55901
284,1423.841,1220.67051
285,1428.5825,1222.74701
286,1433.147,1224.66051
287,1438.337,1226.64101
288,1442.914,1236.213537
289,1447.7395,1238.424037
290,1453.5715,1250.625026
291,1457.784,1252.742026
292,1462.9445,1254.905526
293,1467.1035,1256.897526
294,1472.454,1258.880026
295,1478.2125,1260.962526
296,1483.547,1263.160526
297,1488.3785,1265.041526
298,1493.6215,1267.147026
299,1498.2,1269.141526
300,1502.7865,1271.143026
301,1508.3085,1273.236026
302,1513.6125,1275.424526
303,1518.4165,1277.394026
304,1523.323,1279.505526
305,1528.629,1281.466026
306,1532.632,1283.523026
307,1537.1255,1285.604526
308,1541.27,1287.588526
309,1546.3475,1289.666526
310,1551.654,1291.650026
311,1557.2395,1293.857526
312,1561.8475,1295.841526
313,1566.4115,1297.823026
314,1571.1295,1299.893526
315,1576.4305,1301.862026
316,1581.4675,1304.068026
317,1586.719,1315.431354
318,1592.2455,1327.256262
319,1597.6195,1329.223262
320,1603.235,1331.436762
321,1608.478,1333.558262
322,1613.78,1335.750762
323,1619.0135,1337.904762
324,1623.7905,1339.875762
325,1627.8215,1341.927762
326,1631.981,1343.919262
327,1636.8215,1345.891262
328,1642.653,1348.219262
329,1647.755,1350.291262
330,1652.2035,1352.440762
331,1658.029,1354.596262
332,1663.3425,1356.571762
333,1668.0775,1358.465262
334,1672.636,1360.464762
335,1677.6985,1362.638762
336,1683.2635,1364.838762
337,1688.8705,1366.948762
338,1694.4765,1369.154762
339,1698.8235,1371.167262
340,1702.8135,1373.218762
341,1706.766,1375.305262
342,1712.1275,1386.41643
343,1716.635,1388.49993
344,1722.464,1390.62193
345,1727.7755,1392.71143
346,1732.337,1394.70993
347,1737.9365,1396.91093
348,1742.779,1399.09643
349,1746.797,1401.25343
350,1750.958,1403.25143
351,1756.1805,1405.35543
352,1760.823,1407.53293
353,1764.8125,1409.77293
354,1770.14,1411.74093
355,1775.7625,1413.98693
356,1781.1555,1425.130252
357,1786.5015,1427.104252
358,1791.033,1429.182252
359,1795.681,1431.193252
360,1800.7065,1433.297752
361,1805.77,1435.254752
362,1811.538,1437.395752
363,1816.965,1439.702752
364,1821.5865,1441.709252
365,1826.673,1443.793252
366,1831.738,1445.960252
367,1836.2545,1447.996752
368,1840.891,1449.983252
369,1846.3055,1451.944252
370,1851.386,1453.917752
371,1855.917,1456.017752
372,1860.253,1458.093252
373,1865.6315,1460.102752
374,1870.1655,1462.272752
375,1875.7605,1464.373252
376,1881.2,1466.540252
377,1887.0715,1468.867252
378,1892.3575,1470.978252
379,1897.208,1473.010752
380,1901.402,1475.011752
381,1905.988,1477.008252
382,1911.806,1479.118252
383,1917.1555,1481.102752
384,1922.1825,1483.059252
385,1926.747,1485.014752
386,1931.335,1487.012752
387,1936.2975,1489.225752
388,1940.9035,1491.222252
389,1945.1135,1493.313752
390,1950.17,1495.437252
391,1955.485,1497.401752
392,1961.1705,1499.507752
393,1965.754,1508.886024
394,1969.7535,1510.966024
395,1974.401,1512.932524
396,1979.651,1515.041024
397,1985.051,1517.110524
398,1990.336,1519.216024
399,1995.152,1521.258524
400,2000.4965,1523.227524
401,2006.3805,1535.538183
402,2011.577,1537.640183
403,2016.648,1539.822183
404,2021.737,1542.002683
405,2025.9545,1550.895089
406,2031.0205,1552.848089
407,2035.2855,1554.907089
408,2039.805,1556.987589
409,2044.537,1558.951589
410,2049.542,1561.064089
411,2054.1045,1563.131589
412,2059.1825,1565.307589
413,2064.1885,1567.401089
414,2069.241,1569.581589
415,2074.8665,1571.913089
416,2079.551,1573.930089
417,2084.0725,1576.007589
418,2089.4125,1578.187089
419,2094.4115,1580.270589
420,2099.478,1582.368589
421,2103.9325,1584.394589
422,2108.97,1586.589589
423,2114.5445,1588.697589
424,2118.7925,1590.706089
425,2123.166,1592.702089
426,2128.3905,1594.695589
427,2133.7815,1596.911089
428,2138.621,1598.876589
429,2143.3545,1601.076089
430,2148.2055,1603.146089
431,2153.4995,1605.234089
432,2157.8705,1607.224589
433,2163.6975,1609.346589
434,2168.016,1611.328089
435,2173.378,1622.625159
436,2177.621,1624.616659
437,2182.2165,1626.629159
438,2187.9675,1628.685159
439,2192.4775,1630.835159
440,2197.0705,1632.834159
441,2202.9005,1635.176159
442,2208.088,1637.528659
443,2213.923,1639.852159
444,2219.724,1641.964159
445,2225.577,1644.092659
446,2230.0875,1646.230159
447,2234.7695,1648.341659
448,2240.6205,1650.452159
449,2246.483,1652.779659
450,2251.091,1654.790159
451,2256.0115,1656.769159
452,2260.6245,1658.748159
453,2264.837,1660.868159
454,2270.7005,1662.970159
455,2275.607,1664.939659
456,2281.2045,1667.167159
457,2285.793,1669.243159
458,2290.4005,1671.230159
459,2295.7425,1673.399159
460,2301.1535,1675.515659
461,2305.915,1677.612659
462,2311.24,1679.808159
463,2316.6105,1681.898159
464,2321.9055,1693.153163
465,2327.499,1695.358663
466,2332.3925,1697.327663
467,2338.168,1699.388163
468,2343.5805,1701.473163
469,2348.9165,1703.669663
470,2353.855,1705.637663
471,2359.4895,1707.929163
472,2365.043,1710.027163
473,2370.442,1712.226663
474,2376.3055,1714.341163
475,2381.4075,1716.507163
476,2387.25,1718.621163
477,2392.051,1720.603663
478,2397.914,1722.726663
479,2401.9035,1724.810663
480,2406.038,1726.811663
481,2411.4125,1728.895663
482,2416.74,1731.080163
483,2421.2165,1733.264663
484,2425.8025,1735.299663
485,2431.146,1737.170663
486,2436.1515,1739.279163
487,2441.3525,1741.399663
488,2447.226,1743.586163
489,2452.8365,1745.787163
490,2457.675,1747.871663
491,2462.999,1749.960663
492,2467.2265,1752.081163
493,2473.081,1754.183163
494,2478.4045,1765.471235
495,2483.738,1767.450735
496,2487.781,1769.597735
497,2493.103,1771.789735
498,2498.0255,1773.818735
499,2503.039,1775.931235
500,2508.3505,1778.026235
501,2513.4545,1780.122735
502,2518.335,1782.090235
503,2524.156,1784.202735
504,2528.6725,1786.461235
505,2534.3275,1788.563235
506,2539.6775,1802.721986
507,2545.0135,1805.019986
508,2549.9375,1806.975486
509,2555.3365,1808.988486
510,2560.663,1810.947486
511,2565.7345,1813.035486
512,2570.744,1815.151486
513,2574.7275,1817.250486
514,2579.3395,1819.243486
515,2584.898,1831.214287
516,2589.4705,1833.218787
517,2594.8275,1844.209088
518,2600.6685,1846.333588
519,2605.717,1848.601588
520,2610.2885,1850.658088
521,2615.406,1852.853088
522,2620.4155,1854.826088
523,2626.241,1857.045588
524,2630.9675,1859.166588
525,2636.274,1861.145088
526,2640.758,1863.288088
527,2645.6855,1865.257588
528,2650.2735,1867.238088
529,2655.5925,1869.264088
530,2659.5505,1871.365588
531,2664.1975,1873.572088
532,2669.971,1875.679588
533,2675.355,1877.766088
534,2681.0925,1879.878588
535,2686.387,1881.961088
536,2691.4905,1884.140088
537,2696.0495,1886.156088
538,2701.8145,1888.288588
539,2707.004,1890.474088
540,2711.466,1892.566588
541,2716.7355,1894.668088
542,2721.191,1896.764088
543,2726.5015,1899.044088
544,2730.988,1901.182588
545,2735.791,1903.143588
546,2740.401,1905.187588
547,2744.916,1907.095088
548,2749.733,1909.069088
549,2755.1475,1911.273588
550,2760.5205,1913.361088
551,2766.192,1915.461588
552,2770.935,1917.541588
553,2775.5175,1919.536588
554,2780.321,1921.539088
555,2784.4895,1923.530588
556,2789.491,1934.233244
557,2794.666,1936.198244
558,2799.6965,1938.222244
559,2805.0505,1940.313744
560,2810.89,1942.422744
561,2816.417,1944.505744
562,2821.207,1946.757744
563,2826.0425,1948.725244
564,2830.6115,1950.718244
565,2834.802,1952.708244
566,2840.1685,1954.918744
567,2845.0665,1956.879244
568,2850.007,1958.911244
569,2855.6265,1961.036244
570,2860.6305,1963.147244
571,2866.489,1965.255744
572,2870.482,1967.336744
573,2875.1225,1969.357744
574,2879.1435,1971.424244
575,2884.537,1973.658244
576,2890.285,1975.704244
577,2895.323,1977.777744
578,2899.8535,1979.854744
579,2905.185,1981.954744
580,2910.761,1984.067244
581,2915.011,1986.054744
582,2919.9605,1988.125744
583,2925.372,1990.146744
584,2929.972,1992.152744
585,2935.013,1994.438244
586,2940.664,1996.555744
587,2945.4935,2001.778244
588,2950.492,2003.875244
589,2954.9715,2006.132744
590,2960.305,2008.103744
591,2965.3335,2010.203744
592,2970.657,2012.187244
593,2976.274,2014.390244
594,2980.2875,2016.465244
595,2984.2635,2018.546744
596,2989.858,2020.640244
597,2995.4025,2022.752244
598,3000.441,2024.642744
599,3005.3635,2026.665244
600,3010.7455,2028.778744
601,3016.121,2031.050244
602,3020.8775,2033.118744
603,3025.452,2035.111244
604,3030.072,2037.148744
605,3035.937,2039.264744
606,3041.3125,2041.353744
607,3046.6,2043.332244
608,3051.9015,2045.306244
609,3057.7575,2047.491244
610,3063.013,2049.619744
611,3067.5775,2051.619244
612,3071.5945,2053.716244
613,3075.741,2055.711244
614,3081.609,2057.831244
615,3086.656,2060.022744
616,3091.4965,2062.047744
617,3096.895,2064.156744
618,3101.7225,2066.112744
619,3107.5495,2068.220744
620,3112.1585,2070.221244
621,3117.683,2081.843123
622,3122.7345,2083.944623
623,3128.569,2086.133623
624,3133.964,2088.451623
625,3138.4825,2090.529623
626,3143.5415,2092.742123
627,3149.0885,2095.063623
628,3153.6955,2097.072623
629,3159.074,2099.181623
630,3164.4575,2101.204623
631,3168.457,2103.274623
632,3173.2395,2105.360123
633,3177.21,2107.445123
634,3181.7895,2109.338623
635,3186.306,2111.608123
636,3192.1185,2113.731123
637,3196.092,2115.827123
638,3201.172,2118.005123
639,3205.13,2120.094623
640,3210.4195,2122.176623
641,3216.1595,2124.290123
642,3220.9575,2126.253123
643,3225.177,2128.397123
644,3229.407,2130.386623
645,3233.78,2139.124559
646,3239.335,2141.218559
647,3243.377,2143.307559
648,3248.7015,2145.498059
649,3252.9215,2147.618059
650,3257.1375,2149.724059
651,3262.6785,2151.817559
652,3267.9855,2153.910059
653,3273.3345,2156.095559
654,3278.4125,2158.267059
655,3283.562,2160.248059
656,3288.4635,2162.222559
657,3293.852,2164.247059
658,3299.6435,2166.335059
659,3304.235,2175.773947
660,3308.2385,2177.837447
661,3313.5875,2179.808447
662,3317.571,2181.879447
663,3322.8455,2183.963947
664,3328.039,2185.938947
665,3333.371,2188.125447
666,3338.7655,2190.141447
667,3343.8195,2192.311947
668,3348.6795,2194.298447
669,3354.4945,2196.407447
670,3360.063,2198.508947
671,3365.1305,2200.594447
672,3370.4575,2202.555447
673,3375.9875,2204.653447
674,3379.982,2206.809447
675,3384.701,2208.903447
676,3388.7815,2210.978947
677,3393.412,2216.118447
678,3398.2465,2218.368447
679,3402.83,2227.587548
680,3408.096,2229.689548
681,3412.559,2231.823548
682,3417.094,2233.893548
683,3422.4695,2235.914548
684,3426.481,2238.139048
685,3431.8,2240.251548
686,3436.8315,2242.365048
687,3441.7415,2252.32931
688,3446.4845,2257.54731
689,3450.9585,2259.63731
690,3455.783,2261.59981
691,3461.0725,2263.73031
692,3466.6985,2265.95381
693,3471.547,2268.05431
694,3476.613,2270.24431
695,3480.9805,2272.24081
696,3486.036,2274.49081
697,3490.5625,2276.57431
698,3495.5655,2278.67831
699,3501.064,2280.98581
700,3506.6125,2283.08431
701,3511.6165,2285.19831
702,3517.467,2287.50431
703,3522.4905,2289.67281
704,3527.5455,2291.74581
705,3532.8355,2294.04031
706,3537.837,2296.15731
707,3542.301,2298.13881
708,3548.0075,2300.23981
709,3552.2395,2302.37381
710,3556.485,2304.37431
711,3562.323,2306.75881
712,3567.6245,2308.73631
713,3572.7235,2310.68531
714,3578.55,2312.87081
715,3584.144,2314.97781
716,3589.457,2316.94781
717,3594.491,2319.21731
718,3598.984,2321.31231
719,3603.5725,2323.30331
720,3608.4355,2325.29181
721,3614.303,2327.43781
722,3618.903,2336.75162
723,3623.814,2338.71912
724,3628.822,2340.84362
725,3634.431,2342.94662
726,3638.933,2345.00662
727,3644.755,2347.19162
728,3650.591,2349.31862
729,3655.7405,2351.44862
730,3661.066,2353.42612
731,3666.822,2355.49462
732,3672.647,2357.60962
733,3678.031,2359.62212
734,3682.5595,2361.79412
735,3687.8555,2363.89212
736,3693.1955,2365.90612
737,3698.4155,2368.01662
738,3703.7215,2370.20762
739,3709.0215,2372.43662
740,3714.8755,2374.53562
741,3719.3355,2376.60662
742,3724.6545,2378.80662
743,3729.8165,2380.99612
744,3735.4895,2383.12712
745,3741.12,2385.35212
746,3746.8715,2387.48462
747,3751.363,2389.56762
748,3756.181,2391.65012
749,3760.154,2393.74612
750,3764.689,2395.82712
751,3770.095,2398.03412
752,3774.6835,2399.92212
753,3778.6875,2401.98062
754,3784.3125,2404.08212
755,3789.677,2406.16712
756,3795.4235,2408.28312
757,3800.062,2410.18862
758,3804.868,2412.15162
759,3809.8795,2414.21612
760,3815.1845,2416.18762
761,3820.494,2418.15362
762,3825.4925,2420.27012
763,3831.369,2422.39462
764,3836.236,2424.48612
765,3841.3275,2426.45712
766,3846.933,2428.68312
767,3852.776,2430.86062
768,3858.5225,2432.98962
769,3862.543,2435.06462
770,3867.8465,2437.09062
771,3873.726,2439.20562
772,3878.8185,2441.27512
773,3884.1635,2443.23712
774,3889.3205,2445.20512
775,3895.1615,2447.33112
776,3899.7035,2449.30262
777,3905.4425,2451.34512
778,3910.774,2453.51662
779,3915.695,2455.47862
780,3920.181,2457.57762
781,3924.7695,2459.57712
782,3928.9935,2461.68762
783,3933.4965,2463.71912
784,3939.3665,2465.84612
785,3944.103,2467.97862
786,3949.4185,2469.94562
787,3953.897,2472.03812
788,3958.944,2474.06362
789,3963.569,2476.30262
790,3969.3885,2478.41112
791,3974.4755,2480.59262
792,3979.3595,2482.55562
793,3984.8985,2484.65812
794,3988.8665,2486.74262
795,3994.505,2488.83062
796,3999.0255,2490.90562
797,4004.2325,2493.02362
798,4009.598,2495.05162
799,4014.1455,2497.20162
800,4019.0035,2499.18512
801,4023.6125,2501.13712
802,4027.9835,2503.04012
803,4033.6125,2505.15012
804,4038.226,2514.491138
805,4042.828,2516.533638
806,4048.138,2518.658638
807,4053.4465,2520.872638
808,4058.769,2523.062638
809,4064.598,2525.184138
810,4069.8795,2527.470138
811,4074.6205,2529.373138
812,4080.209,2531.563638
813,4084.971,2533.694138
814,4090.314,2535.702138
815,4094.601,2537.689638
816,4100.438,2539.814138
817,4104.9615,2541.878138
818,4110.8475,2543.989638
819,4116.2115,2546.222138
820,4120.7565,2548.277138
821,4126.585,2550.604638
822,4130.602,2552.674138
823,4135.6955,2554.763638
824,4140.5395,2556.729638
825,4145.8605,2558.707138
826,4150.3795,2560.860638
827,4154.5995,2563.014138
828,4160.2065,2565.222638
829,4165.207,2567.343138
830,4169.563,2569.302638
831,4174.0745,2571.367138
832,4179.119,2573.540138
833,4184.776,2575.640638
834,4189.8205,2577.620138
835,4195.627,2579.736638
836,4201.218,2581.840138
837,4206.2985,2584.024638
838,4210.92,2585.988638
839,4216.048,2587.966138
840,4220.845,2589.935638
841,4225.4265,2592.061638
842,4230.051,2601.402283
843,4235.601,2603.533283
844,4240.485,2605.763783
845,4245.3985,2607.844783
846,4250.455,2610.034283
847,4254.4815,2612.117283
848,4258.982,2614.138783
849,4264.807,2616.252283
850,4268.806,2618.394783
851,4273.398,2620.398283
852,4277.9895,2622.402783
853,4282.9405,2624.599283
854,4287.674,2626.674283
855,4292.2005,2628.764783
856,4296.348,2630.755283
857,4300.582,2632.895783
858,4305.8525,2635.178283
859,4310.883,2637.371783
860,4316.049,2642.648283
861,4321.876,2644.765283
862,4327.163,2646.737783
863,4332.203,2648.823783
864,4336.655,2650.912283
865,4341.233,2652.905783
866,4345.7975,2654.909283
867,4351.055,2657.028283
868,4356.8785,2659.147283
869,4361.894,2661.268783
870,4366.079,2663.259283
871,4371.388,2665.237283
872,4376.452,2667.419283
873,4382.216,2669.459783
874,4387.529,2671.440783
875,4392.347,2673.393783
876,4398.1705,2675.730283
877,4403.4765,2677.804283
878,4408.487,2679.902283
879,4413.7825,2681.874283
880,4419.534,2684.006283
881,4424.3575,2686.034783
882,4428.8175,2688.186283
883,4433.0375,2690.176283
884,4438.8215,2692.238283
885,4443.414,2694.135783
886,4448.6675,2696.250283
887,4454.1865,2698.334783
888,4459.574,2700.430283
889,4464.596,2702.548283
890,4469.1115,2704.715283
891,4473.6245,2706.783783
892,4478.1335,2708.866783
893,4482.6545,2710.947783
894,4487.971,2716.232783
895,4493.2915,2718.216283
896,4497.8525,2720.181783
897,4502.954,2722.299783
898,4507.7055,2724.382283
899,4512.76,2726.575783
900,4518.5665,2728.701783
901,4523.04,2730.806283
902,4528.1335,2732.896783
903,4533.507,2743.940959
904,4538.0115,2745.856959
905,4543.64,2747.947459
906,4548.0645,2749.909459
907,4552.6665,2751.915459
908,4558.4995,2754.205459
909,4563.117,2756.173459
910,4567.6245,2758.423459
911,4573.0155,2760.535459
912,4578.0005,2762.795959
913,4582.99,2764.891459
914,4587.689,2766.857959
915,4593.0765,2769.060459
916,4598.037,2771.151459
917,4602.494,2773.258959
918,4608.115,2775.364959
919,4613.633,2777.477459
920,4618.186,2782.606959
921,4624.0065,2784.916959
922,4628.2285,2787.013459
923,4632.636,2788.972959
924,4636.785,2790.964459
925,4641.815,2793.058459
926,4647.4005,2795.160959
927,4652.995,2797.403959
928,4657.143,2799.399959
929,4662.9675,2801.739459
930,4668.571,2803.944959
931,4673.307,2806.046959
932,4678.278,2808.256959
933,4682.856,2810.255459
934,4688.1805,2812.226459
935,4692.6905,2814.383459
936,4698.1085,2816.465959
937,4702.677,2818.473459
938,4707.5085,2820.498459
939,4713.2405,2822.632459
940,4717.9655,2824.715459
941,4723.7745,2826.835959
942,4729.0945,2828.812959
943,4733.588,2830.922959
944,4739.4435,2833.110459
945,4744.1975,2835.345959
946,4748.6155,2837.306959
947,4754.153,2839.453459
948,4759.1095,2841.427959
949,4764.294,2843.439459
950,4769.082,2845.419959
951,4774.2465,2847.526959
952,4779.3545,2849.704459
953,4784.5315,2851.867959
954,4789.0375,2854.047459
955,4793.4865,2856.053959
956,4798.354,2858.220459
957,4803.443,2860.432959
958,4808.7045,2862.654459
959,4813.3,2864.660959
960,4818.02,2866.749459
961,4823.034,2868.873959
962,4828.039,2870.990959
963,4832.55,2872.892459
964,4838.115,2874.998459
965,4842.845,2877.122459
966,4847.759,2879.084459
967,4853.0095,2881.190959
968,4857.729,2883.320959
969,4862.2125,2885.456959
970,4867.215,2887.587959
971,4872.876,2889.690459
972,4878.188,2891.679959
973,4883.516,2893.654459
974,4888.234,2895.758959
975,4893.03,2897.741459
976,4898.158,2899.838459
977,4903.689,2901.930459
978,4908.748,2904.102459
979,4914.4755,2906.232959
980,4919.2235,2908.312959
981,4925.0935,2910.423959
982,4929.6005,2912.494459
983,4934.645,2914.475959
984,4939.2575,2916.498959
985,4944.08,2918.451459
986,4949.4405,2920.456959
987,4954.1755,2922.535459
988,4959.0855,2924.493459
989,4963.869,2926.461459
990,4968.0935,2928.442459
991,4973.419,2930.551959
992,4978.333,2932.582459
993,4982.2975,2934.672459
994,4986.4185,2936.671459
995,4991.275,2938.749959
996,4997.0085,2940.874959
997,5002.7725,2942.995959
998,5007.401,2944.978959
999,5013.22,2947.163959
1000,5018.03,2949.136459
1001,5023.347,2951.409459
1002,5029.0815,2953.525459
1003,5033.558,2955.616959
1004,5038.941,2957.515459
1005,5044.684,2959.644959
1006,5049.273,2961.634959
1007,5053.8035,2963.705959
1008,5058.7305,2965.662459
1009,5064.0965,2967.856459
1010,5068.918,2969.939459
1011,5074.513,2972.054959
1012,5079.263,2974.156959
1013,5083.231,2976.237459
1014,5087.7615,2978.327959
1015,5093.6035,2980.439459
1016,5098.257,2982.348459
1017,5103.0735,2984.296459
1018,5108.3485,2986.414959
1019,5112.907,2988.420459
1020,5118.7545,3000.851161
1021,5123.2735,3002.924661
1022,5128.4445,3005.034661
1023,5134.0675,3007.119661
1024,5138.6015,3009.374161
1025,5144.3345,3021.786462
1026,5148.9105,3023.846462
1027,5154.7345,3026.032462
1028,5159.772,3028.218962
1029,5165.1205,3030.229962
1030,5169.721,3032.227462
1031,5173.7625,3034.311962
1032,5179.029,3036.439462
1033,5183.8475,3038.621962
1034,5189.469,3040.814962
1035,5194.793,3046.102962
1036,5200.137,3048.063462
1037,5205.549,3050.164962
1038,5210.092,3052.252462
1039,5214.31,3054.389962
1040,5218.8335,3056.563962
1041,5224.0975,3058.636462
1042,5229.8535,3060.685462
1043,5235.671,3063.031462
1044,5240.501,3064.983962
1045,5245.2845,3066.855962
1046,5249.487,3068.857962
1047,5254.282,3074.076462
1048,5258.2815,3076.157462
1049,5262.4845,3078.262462
1050,5266.4635,3086.701553
1051,5272.2875,3088.904553
1052,5277.4975,3091.199553
1053,5282.051,3093.204553
1054,5287.399,3095.230053
1055,5291.9865,3097.231053
1056,5296.2295,3099.319553
1057,5301.2265,3101.445553
1058,5305.9455,3103.524053
1059,5310.9435,3105.643553
1060,5316.7675,3107.750053
1061,5322.599,3109.851553
1062,5327.6775,3111.927053
1063,5333.4065,3114.062053
1064,5338.9965,3116.292553
1065,5343.6155,3118.252553
1066,5347.822,3120.368553
1067,5352.4455,3122.351553
1068,5357.494,3124.548553
1069,5362.535,3126.636553
1070,5367.114,3128.619553
1071,5372.472,3139.4604
1072,5377.5505,3141.5489
1073,5382.813,3143.7064
1074,5388.5595,3156.113584
1075,5392.5715,3158.180084
1076,5397.375,3160.384084
1077,5402.6915,3162.688584
1078,5407.7435,3164.964084
1079,5412.385,3166.943084
1080,5417.2105,3168.908084
1081,5421.816,3170.916584
1082,5426.7155,3172.876584
1083,5431.536,3174.941084
1084,5435.5015,3177.022084
1085,5441.0305,3179.122084
1086,5446.557,3181.205084
1087,5451.917,3183.181084
1088,5457.1125,3185.453084
1089,5463.0115,3187.576084
1090,5467.855,3189.658584
1091,5473.3875,3191.768084
1092,5479.21,3194.090584
1093,5484.957,3196.146584
1094,5489.5795,3198.107584
1095,5494.6055,3200.066084
1096,5500.1555,3202.162584
1097,5505.1565,3204.276584
1098,5510.4065,3206.459084
1099,5515.796,3208.551584
1100,5519.788,3210.706084
1101,5523.978,3212.808584
1102,5528.804,3214.991584
1103,5534.421,3217.308584
1104,5540.1725,3219.430084
1105,5545.275,3221.517084
1106,5551.142,3223.641584
1107,5556.406,3225.749084
1108,5562.0325,3227.956584
1109,5567.6105,3230.068584
1110,5572.278,3232.033584
1111,5576.857,3234.033084
1112,5582.617,3236.142584
1113,5587.663,3238.431584
1114,5593.396,3240.496084
1115,5598.6065,3242.616084
1116,5603.7815,3244.878584
1117,5608.8085,3246.998084
1118,5613.147,3248.948584
1119,5618.068,3254.124084
1120,5623.611,3256.209584
1121,5628.6705,3258.168084
1122,5633.231,3260.273084
1123,5637.2395,3262.412584
1124,5643.063,3264.541084
1125,5647.9665,3266.515084
1126,5652.803,3268.484084
1127,5656.7675,3270.576584
1128,5662.1445,3272.776584
1129,5667.2795,3274.749084
1130,5673.036,3276.858584
1131,5677.5575,3278.941084
1132,5682.396,3280.911084
1133,5687.315,3282.880584
1134,5691.9085,3284.878084
1135,5696.729,3286.981084
1136,5702.466,3289.050584
1137,5707.522,3291.234084
1138,5712.92,3293.349584
1139,5718.532,3295.648584
1140,5723.3985,3297.625584
1141,5728.473,3299.815584
1142,5734.3355,3301.939084
1143,5739.959,3304.164084
1144,5745.137,3306.140584
1145,5750.9055,3308.273584
1146,5756.2275,3310.258084
1147,5761.2195,3312.360084
1148,5765.976,3314.498584
1149,5770.3535,3316.501084
1150,5774.9755,3318.458584
1151,5780.2535,3320.561584
1152,5784.7125,3322.662084
1153,5789.884,3324.630584
1154,5794.398,3326.599584
1155,5799.544,3328.587584
1156,5804.3015,3330.820084
1157,5809.3515,3332.995084
1158,5814.659,3335.285584
1159,5819.24,3337.341084
1160,5824.2635,3339.310584
1161,5829.2705,3341.423584
1162,5833.885,3343.315584
1163,5838.978,3345.282584
1164,5844.247,3347.469084
1165,5849.879,3349.577084
1166,5854.518,3351.596084
1167,5860.2465,3353.733084
1168,5865.16,3355.701084
1169,5869.8655,3357.603084
1170,5874.041,3359.596084
1171,5879.876,3361.709084
1172,5885.6935,3364.049584
1173,5890.972,3366.150584
1174,5895.789,3368.122584
1175,5900.0165,3370.252084
1176,5904.9795,3372.335084
1177,5910.3705,3374.632084
1178,5914.5865,3376.777584
1179,5919.891,3379.060084
1180,5924.3825,3381.089084
1181,5928.3505,3383.314584
1182,5933.497,3385.615584
1183,5938.0745,3387.605584
1184,5942.645,3389.599084
1185,5948.404,3391.719584
1186,5954.232,3393.904584
1187,5958.19,3396.001084
1188,5963.4635,3398.108584
1189,5968.509,3400.213084
1190,5973.9245,3402.492084
1191,5978.4155,3404.550584
1192,5983.4165,3406.661584
1193,5988.734,3408.644584
1194,5993.034,3410.624584
1195,5997.753,3412.593084
1196,6002.6245,3414.625084
1197,6007.088,3416.726084
1198,6011.111,3418.814084
1199,6016.4225,3421.100084
1200,6021.2555,3423.131084
1201,6026.5635,3425.106084
1202,6031.536,3427.231084
1203,6036.82,3429.342584
1204,6041.6025,3431.381084
1205,6047.0055,3433.469584
1206,6051.3855,3435.500084
1207,6055.9545,3437.449584
1208,6060.5475,3439.448584
1209,6065.4775,3441.485084
1210,6071.314,3443.597584
1211,6076.2105,3445.577584
1212,6081.0725,3447.812084
1213,6085.3885,3449.802584
1214,6090.754,3451.886584
1215,6095.9195,3453.980084
1216,6100.567,3455.891084
1217,6104.876,3457.881584
1218,6109.9325,3459.985584
1219,6115.749,3462.321584
1220,6121.533,3464.421584
1221,6126.915,3466.498084
1222,6131.498,3468.469584
1223,6136.0125,3470.649584
1224,6141.7775,3472.789584
1225,6147.1925,3475.016584
1226,6153.093,3477.117084
1227,6158.938,3479.241584
1228,6164.2775,3481.233084
1229,6168.7935,3483.400584
1230,6173.3905,3485.403584
1231,6178.4655,3487.495084
1232,6183.366,3489.580584
1233,6187.3805,3491.748584
1234,6192.1095,3493.629584
1235,6196.6055,3495.714584
1236,6201.07,3497.806084
1237,6205.0375,3499.875584
1238,6210.685,3502.196584
1239,6214.6615,3504.296584
1240,6220.033,3506.477584
1241,6224.603,3508.479584
1242,6229.6935,3510.664084
1243,6234.7185,3512.761584
1244,6240.1205,3514.865584
1245,6245.694,3517.112584
1246,6250.8725,3519.218084
1247,6256.723,3521.519084
1248,6261.446,3523.477584
1249,6266.701,3525.609084
1250,6271.7835,3527.592084
1251,6277.664,3529.720584
1252,6282.9895,3535.009084
1253,6287.544,3537.106584
1254,6292.2995,3539.087584
1255,6298.1055,3541.202584
1256,6303.1425,3543.282084
1257,6308.957,3545.392084
1258,6313.5235,3547.491584
1259,6318.255,3549.565584
1260,6323.577,3551.538084
1261,6328.603,3553.621584
1262,6334.005,3555.933584
1263,6338.8415,3558.011084
1264,6343.8165,3560.111584
1265,6348.413,3562.098584
1266,6354.165,3564.160084
1267,6359.084,3566.112584
1268,6364.144,3568.066584
1269,6369.4855,3570.096084
1270,6374.79,3572.055084
1271,6379.387,3574.035584
1272,6383.6715,3576.048084
1273,6388.663,3578.159084
1274,6392.876,3580.153084
1275,6397.461,3585.284084
1276,6401.9895,3587.456084
1277,6407.7665,3589.542584
1278,6412.7175,3591.527584
1279,6417.249,3593.796584
1280,6423.085,3595.899084
1281,6428.845,3597.990584
1282,6433.573,3600.089584
1283,6438.201,3602.087584
1284,6443.795,3604.325584
1285,6448.8625,3606.413584
1286,6453.0265,3608.405584
1287,6458.8545,3610.748084
1288,6464.271,3612.841584
1289,6468.7845,3614.895584
1290,6473.5985,3617.099084
1291,6478.6665,3619.106084
1292,6483.2285,3621.114084
1293,6489.0685,3623.220584
1294,6493.6555,3625.209084
1295,6499.1975,3627.314084
1296,6504.194,3629.457584
1297,6508.778,3631.440084
1298,6513.774,3633.559584
1299,6518.762,3635.666084
1300,6523.3445,3637.664584
1301,6528.213,3639.645084
1302,6533.122,3641.869584
1303,6538.761,3644.013084
1304,6543.0905,3646.012584
1305,6548.075,3647.984584
1306,6553.4675,3649.997084
1307,6558.8445,3652.103084
1308,6564.584,3654.234584
1309,6569.9705,3656.571584
1310,6574.9685,3658.673084
1311,6579.843,3660.629084
1312,6585.374,3662.748584
1313,6589.344,3664.838584
1314,6593.3285,3666.916084
1315,6597.498,3668.993084
1316,6602.7105,3671.298084
1317,6608.2715,3673.397584
1318,6613.5895,3675.584584
1319,6619.4395,3677.712584
1320,6625.2495,3679.838084
1321,6630.993,3681.969084
1322,6636.8305,3684.091084
1323,6642.603,3686.165584
1324,6647.1785,3688.169084
1325,6652.3385,3690.272584
1326,6657.66,3692.288584
1327,6662.9835,3694.567084
1328,6668.6735,3696.671584
1329,6673.1675,3698.638584
1330,6678.7255,3700.748084
1331,6684.0665,3703.023084
1332,6689.598,3705.387584
1333,6694.681,3707.339084
1334,6699.277,3709.292084
1335,6703.8655,3711.300584
1336,6708.3885,3713.376084
1337,6712.9725,3715.378084
1338,6717.5555,3717.433084
1339,6723.3775,3719.560584
1340,6729.2215,3721.725584
1341,6735.052,3723.842584
1342,6740.669,3725.952084
1343,6744.6445,3728.029084
1344,6748.9865,3730.023584
1345,6753.982,3732.237084
1346,6758.2235,3734.398584
1347,6763.5375,3736.363584
1348,6768.1215,3738.370584
1349,6773.178,3740.562084
1350,6777.8995,3742.692084
1351,6782.941,3744.644584
1352,6787.5765,3746.547584
1353,6792.9425,3748.562084
1354,6798.667,3750.671084
1355,6803.231,3752.828584
1356,6809.1045,3754.925584
1357,6813.1025,3756.993084
1358,6817.0995,3759.070084
1359,6822.8525,3761.202584
1360,6826.885,3763.358084
1361,6831.4625,3765.372584
1362,6836.0815,3767.613084
1363,6841.074,3769.721084
1364,6845.041,3778.036654
1365,6850.1085,3780.224154
1366,6855.195,3782.196654
1367,6859.229,3784.265154
1368,6864.071,3786.444654
1369,6869.1245,3788.531154
1370,6874.9435,3790.646654
1371,6880.6975,3792.786154
1372,6884.9095,3794.902654
1373,6890.1905,3797.016654
1374,6895.5115,3798.995654
1375,6901.076,3801.226154
1376,6905.558,3803.329654
1377,6911.301,3805.463154
1378,6915.8655,3807.472654
1379,6921.7295,3809.600154
1380,6926.2315,3811.516654
1381,6931.296,3813.707654
1382,6936.6125,3815.680154
1383,6940.804,3817.680154
1384,6946.3955,3819.778654
1385,6952.2195,3821.904654
1386,6956.3795,3823.908154
1387,6960.845,3826.028154
1388,6965.4735,3827.936154
1389,6971.0145,3830.025154
1390,6976.5595,3832.137154
1391,6981.2745,3834.213654
1392,6987.0975,3836.330654
1393,6992.195,3838.413654
1394,6997.58,3840.516654
1395,7003.392,3842.615654
1396,7007.911,3844.697154
1397,7013.457,3846.802154
1398,7019.292,3859.220575
1399,7023.808,3861.302075
1400,7028.3395,3863.475575
1401,7032.936,3865.528075
1402,7036.903,3867.585575
1403,7041.9405,3869.556075
1404,7047.0135,3871.639075
1405,7051.589,3873.639575
1406,7057.425,3875.764075
1407,7063.1765,3877.879075
1408,7067.9335,3879.976575
1409,7073.344,3882.102575
1410,7078.629,3884.217575
1411,7083.5765,3886.190075
1412,7089.1625,3888.293075
1413,7093.3905,3890.291575
1414,7097.922,3892.388075
1415,7103.188,3894.508075
1416,7108.475,3896.605075
1417,7113.057,3898.608575
1418,7117.874,3900.560575
1419,7122.461,3902.543575
1420,7126.6235,3904.545075
1421,7132.384,3906.672575
1422,7138.258,3908.781075
1423,7142.8165,3910.781575
1424,7147.382,3912.798575
1425,7151.6105,3921.434784
1426,7156.196,3923.328784
1427,7160.783,3925.325284
1428,7165.0025,3927.303784
1429,7169.2155,3929.415284
1430,7173.3875,3931.415284
1431,7178.731,3933.377784
1432,7184.051,3935.485784
1433,7188.7985,3937.621784
1434,7193.969,3939.737284
1435,7198.5385,3941.735284
1436,7203.591,3943.920284
1437,7208.065,3945.892284
1438,7213.3835,3947.872284
1439,7219.228,3949.985784
1440,7223.828,3952.018284
1441,7229.2125,3954.114784
1442,7234.251,3956.189284
1443,7238.228,3958.273784
1444,7242.747,3960.445284
1445,7246.7715,3962.670284
1446,7252.0955,3964.750784
1447,7256.7005,3966.758284
1448,7261.734,3968.826284
1449,7266.2315,3970.922784
1450,7271.5365,3973.102784
1451,7276.3535,3975.170784
1452,7281.7555,3977.183284
1453,7286.439,3979.157284
1454,7291.0085,3981.139284
1455,7296.428,3983.443284
1456,7300.976,3985.621284
1457,7305.18,3987.717784
1458,7310.757,3989.817784
1459,7316.039,3992.032284
1460,7320.6305,3994.035784
1461,7325.21,3996.024284
1462,7330.103,3998.008284
1463,7334.6705,4000.015284
1464,7340.483,4002.306784
1465,7346.3495,4004.395284
1466,7351.437,4006.479284
1467,7356.194,4008.454784
1468,7360.4145,4010.536284
1469,7365.907,4012.839784
1470,7371.2065,4018.138784
1471,7376.6955,4020.244784
1472,7382.323,4022.430284
1473,7387.414,4024.510284
1474,7392.013,4026.510284
1475,7396.9105,4028.649284
1476,7402.6285,4030.766284
1477,7407.724,4032.737784
1478,7412.2345,4034.914784
1479,7416.4665,4037.007784
1480,7422.275,4039.365784
1481,7427.013,4041.444284
1482,7432.1,4043.544784
1483,7436.813,4045.670284
1484,7442.201,4047.769284
1485,7446.923,4049.685784
1486,7451.9995,4051.864784
1487,7457.4115,4053.885784
1488,7463.147,4056.002284
1489,7467.7645,4057.883284
1490,7472.69,4059.919784
1491,7476.92,4062.033284
1492,7482.277,4064.001284
1493,7487.4305,4065.969284
1494,7492.2495,4067.922284
1495,7496.822,4070.036284
1496,7502.455,4072.234284
1497,7508.0705,4074.336784
1498,7513.319,4076.467284
1499,7517.74,4078.693784
1500,7523.0375,4080.670284
1501,7528.869,4082.986284
1502,7534.2635,4085.277284
1503,7539.8625,4087.490784
1504,7544.38,4089.562284
1505,7549.5375,4091.713784
1506,7553.781,4093.808784
1507,7559.432,4096.026284
1508,7564.1515,4097.987284
1509,7568.636,4100.164784
1510,7573.9965,4102.181284
1511,7578.3215,4110.987533
1512,7583.046,4112.947033
1513,7588.358,4115.151533
1514,7592.571,4117.259533
1515,7597.0925,4126.592716
1516,7601.599,4128.688216
1517,7606.0765,4130.769716
1518,7611.8025,4132.827716
1519,7617.635,4135.152716
1520,7623.4875,4137.467716
1521,7627.96,4139.620716
1522,7632.863,4141.644716
1523,7637.8735,4143.758716
1524,7643.7115,4156.15591
1525,7649.332,4158.43391
1526,7654.4785,4160.39641
1527,7658.6835,4162.50191
1528,7663.6645,4164.60991
1529,7669.3945,4166.73191
1530,7674.5135,4168.85541
1531,7679.033,4171.10041
1532,7684.2865,4173.31591
1533,7688.8635,4175.28291
1534,7694.688,4177.40791
1535,7698.7225,4179.62991
1536,7703.2855,4181.62591
1537,7708.8565,4183.73441
1538,7713.963,4185.70391
1539,7719.019,4187.99341
1540,7723.542,4190.24841
1541,7728.6895,4192.43441
1542,7733.688,4194.53691
1543,7738.442,4196.56391
1544,7743.4245,4198.54141
1545,7749.032,4200.64341
1546,7754.606,4202.87591
1547,7759.163,4204.79041
1548,7764.5505,4206.80891
1549,7769.1205,4208.81891
1550,7773.6145,4210.99541
1551,7778.67,4213.18141
1552,7783.253,4215.29791
1553,7787.213,4217.37141
1554,7792.26,4219.36141
1555,7797.3295,4221.64841
1556,7801.8455,4223.70341
1557,7806.884,4225.80691
1558,7812.1965,4227.78791
1559,7816.8275,4229.68641
1560,7822.141,4231.65441
1561,7827.244,4233.76741
1562,7832.5565,4236.04791
1563,7837.062,4238.21591
1564,7842.476,4240.40991
1565,7846.656,4242.53591
1566,7850.873,4244.67491
1567,7854.8465,4246.75391
1568,7860.4425,4248.96641
1569,7865.885,4251.08141
1570,7870.9345,4253.06041
1571,7876.7855,4255.19391
1572,7882.1065,4257.21791
1573,7886.5805,4259.36941
1574,7890.8055,4261.46891
1575,7895.0495,4263.45641
1576,7900.871,4265.56041
1577,7906.4035,4267.66741
1578,7911.7665,4269.89091
1579,7915.777,4272.03091
1580,7920.303,4274.27041
1581,7924.8385,4276.36241
1582,7930.6685,4278.48591
1583,7935.392,4280.56541
1584,7939.548,4282.54841
1585,7944.4395,4284.52191
1586,7948.929,4286.65991
1587,7953.1515,4288.76241
1588,7957.8895,4290.84391
1589,7961.8655,4292.93191
1590,7966.9505,4295.02991
1591,7971.467,4297.18341
1592,7976.8275,4299.20241
1593,7981.3045,4301.31641
1594,7986.558,4303.42291
1595,7991.546,4305.54341
1596,7996.5765,4307.62891
1597,8001.6605,4309.65441
1598,8006.9935,4311.64541
1599,8012.16,4313.76991
1600,8016.664,4315.83091
1601,8021.23,4317.82141
1602,8026.5955,4319.94291
1603,8030.8265,4322.03941
1604,8036.63,4324.14541
1605,8042.3575,4326.27391
1606,8047.6565,4328.55941
1607,8053.0345,4330.67791
1608,8058.2955,4332.78641
1609,8063.2535,4334.88041
1610,8068.3365,4336.91741
1611,8073.856,4339.02791
1612,8078.8885,4341.12291
1613,8083.4175,4343.27341
1614,8088.7235,4345.24441
1615,8093.6875,4347.36641
1616,8098.682,4349.47691
1617,8102.941,4351.45641
1618,8107.4565,4353.51191
1619,8112.077,4355.73691
1620,8117.387,4357.73291
1621,8122.698,4359.70341
1622,8127.329,4361.87841
1623,8132.435,4363.84041
1624,8137.501,4365.80841
1625,8141.6705,4367.80091
1626,8147.4375,4369.89941
1627,8152.7495,4372.08941
1628,8158.5195,4374.19591
1629,8163.329,4376.16041
1630,8168.313,4378.27491
1631,8173.582,4380.38391
1632,8179.4535,4382.51841
1633,8184.7305,4384.73691
1634,8189.816,4386.84091
1635,8194.3885,4388.84341
1636,8199.172,4390.81441
1637,8204.097,4392.67891
1638,8208.583,4394.77841
1639,8214.1285,4396.91241
1640,8218.912,4398.89741
1641,8223.7265,4401.00041
1642,8229.0865,4403.02791
1643,8233.381,4405.02391
1644,8238.3685,4407.11641
1645,8244.237,4409.22591
1646,8248.2295,4411.38291
1647,8253.982,4413.50941
1648,8258.5435,4415.68691
1649,8263.587,4417.78791
1650,8268.9645,4419.98841
1651,8273.5585,4421.97841
1652,8278.6195,4424.16691
1653,8283.459,4426.14491
1654,8288.4975,4428.21791
1655,8293.378,4430.38291
1656,8298.664,4432.49991
1657,8304.0475,4434.61491
1658,8308.283,4436.61241
1659,8313.662,4438.72691
1660,8318.5285,4440.89041
1661,8323.918,4451.938252
1662,8328.495,4453.936252
1663,8333.4715,4456.043252
1664,8338.0395,4458.044252
1665,8343.118,4460.022752
1666,8348.024,4462.124752
1667,8353.605,4464.336252
1668,8358.9905,4466.540752
1669,8363.628,4468.506752
1670,8368.894,4470.579752
1671,8373.5135,4472.637752
1672,8378.817,4474.820252
1673,8383.5875,4476.943752
1674,8389.101,4479.032752
1675,8393.1015,4481.185252
1676,8398.1235,4483.157752
1677,8402.694,4485.171752
1678,8408.3105,4487.380252
1679,8413.2535,4489.456752
1680,8418.079,4491.434752
1681,8422.658,4493.662252
1682,8427.7545,4495.749252
1683,8433.596,4498.091752
1684,8439.4785,4500.201752
1685,8444.0055,4502.267752
1686,8449.2665,4504.379252
1687,8455.0725,4506.488252
1688,8459.905,4508.458252
1689,8464.3665,4510.546752
1690,8469.7475,4512.649752
1691,8475.6085,4514.748252
1692,8480.1955,4516.880252
1693,8485.218,4518.848252
1694,8490.9925,4520.960252
1695,8495.505,4523.225252
1696,8500.545,4525.443252
1697,8505.3815,4527.619252
1698,8509.8915,4529.794752
1699,8514.9735,4531.983252
1700,8519.712,4534.074752
1701,8524.281,4536.081752
1702,8529.274,4538.187752
1703,8534.2975,4540.314752
1704,8539.6225,4542.610252
1705,8544.2075,4552.04313
1706,8549.527,4554.01213
1707,8555.163,4556.21613
1708,8559.99,4558.39613
1709,8565.0395,4560.36513
1710,8570.17,4562.32513
1711,8574.7455,4564.32663
1712,8579.318,4566.37963
1713,8584.937,4568.69013
1714,8589.1035,4570.68163
1715,8594.153,4572.75863
1716,8598.12,4574.85263
1717,8602.109,4576.93563
1718,8607.989,4579.31413
1719,8613.728,4581.40963
1720,8619.2615,4583.50663
1721,8624.5535,4585.62313
1722,8630.145,4587.73413
1723,8635.476,4589.93563
1724,8640.862,4592.11613
1725,8646.4645,4594.34313
1726,8651.545,4596.42463
1727,8656.055,4598.49063
1728,8660.6115,4600.68763
1729,8665.913,4602.64713
1730,8670.9855,4604.82113
1731,8676.3255,4607.01513
1732,8681.5045,4609.00963
1733,8686.0895,4611.01513
1734,8690.567,4613.10213
1735,8696.419,4615.23063
1736,8700.9305,4617.13163
1737,8705.7045,4619.28663
1738,8710.2235,4621.35263
1739,8715.5405,4626.63763
1740,8720.1385,4628.72213
1741,8725.741,4630.93663
1742,8731.5005,4633.04263
1743,8736.767,4635.20813
1744,8740.9105,4637.20513
1745,8746.0025,4639.30063
1746,8750.4885,4641.39263
1747,8755.076,4643.39163
1748,8760.065,4645.47463
1749,8764.6295,4647.48463
1750,8769.353,4649.68563
1751,8774.743,4651.78463
1752,8779.2715,4653.87263
1753,8784.545,4656.00163
1754,8790.016,4658.17913
1755,8795.7675,4660.23413
1756,8800.491,4662.21663
1757,8804.466,4664.36463
1758,8810.089,4666.49313
1759,8814.2455,4668.48363
1760,8819.553,4670.67063
1761,8824.394,4672.64213
1762,8828.962,4674.65013
1763,8834.844,4676.76663
1764,8838.821,4678.98113
1765,8843.9975,4680.94813
1766,8848.4815,4683.02763
1767,8852.9595,4684.94063
1768,8857.9675,4687.11113
1769,8862.725,4689.17713
1770,8867.4685,4691.15363
1771,8872.856,4693.26113
1772,8877.359,4695.34013
1773,8881.7905,4697.34263
1774,8887.154,4699.35763
1775,8892.159,4701.32013
1776,8898.07,4703.42563
1777,8903.4325,4705.60113
1778,8908.497,4707.68313
1779,8913.806,4709.64813
1780,8918.39,4711.66113
1781,8924.139,4713.77463
1782,8928.7285,4715.77563
1783,8934.455,4717.90763
1784,8939.6745,4720.01613
1785,8944.652,4722.13413
1786,8949.1655,4724.19813
1787,8954.8,4726.30613
1788,8960.616,4728.49163
1789,8965.423,4730.45963
1790,8969.9985,4732.58563
1791,8975.289,4734.69063
1792,8979.815,4736.77313
1793,8984.275,4738.74563
1794,8989.665,4740.94263
1795,8995.504,4743.05763
1796,9000.0595,4745.06063
1797,9004.7695,4747.03013
1798,9009.4185,4748.94413
1799,9013.6465,4751.04913
1800,9018.227,4753.16163
1801,9024.1055,4755.27263
1802,9028.2985,4757.37313
1803,9033.576,4759.45613
1804,9037.561,4761.60663
1805,9042.135,4763.60963
1806,9047.8775,4765.65413
1807,9053.6005,4767.79163
1808,9057.558,4769.87513
1809,9062.388,4771.96963
1810,9067.371,4774.06163
1811,9072.07,4776.15113
1812,9077.43,4778.17763
1813,9081.909,4780.31113
1814,9087.002,4782.28513
1815,9091.5755,4784.29163
1816,9096.6085,4786.25613
1817,9101.6925,4788.34513
1818,9107.5185,4790.45863
1819,9112.622,4792.64363
1820,9117.6595,4794.83963
1821,9122.1655,4797.00763
1822,9127.1615,4799.10313
1823,9131.634,4801.13763
1824,9136.637,4803.25963
1825,9141.2105,4805.38863
1826,9145.707,4807.56413
1827,9151.0575,4809.55263
1828,9156.8615,4811.76813
1829,9162.4695,4814.00913
1830,9167.021,4816.12063
1831,9172.056,4818.22563
1832,9177.0585,4820.34513
1833,9182.8045,4822.44763
1834,9188.6765,4824.57813
1835,9193.4425,4826.65963
1836,9199.0385,4828.75863
1837,9204.3375,4830.72863
1838,9209.638,4832.94763
1839,9215.5255,4835.06213
1840,9221.3625,4837.17813
1841,9226.5305,4839.28513
1842,9230.5195,4841.38413
1843,9235.1055,4843.36763
1844,9240.4705,4845.38763
1845,9245.7695,4847.48863
1846,9251.0975,4849.45963
1847,9256.2305,4851.44263
1848,9260.4855,4853.76863
1849,9265.6765,4855.87813
1850,9270.7205,4858.16663
1851,9275.988,4860.25013
1852,9280.722,4862.33263
1853,9286.342,4864.55213
1854,9292.181,4866.91213
1855,9297.333,4872.20063
1856,9301.9205,4874.20113
1857,9306.1395,4876.32563
1858,9311.677,4878.43413
1859,9317.5075,4880.55863
1860,9322.318,4882.57513
1861,9327.1685,4884.55163
1862,9332.2475,4886.62763
1863,9337.12,4888.85463
1864,9342.4105,4890.93613
1865,9346.884,4893.03563
1866,9351.955,4895.13613
1867,9357.785,4897.24713
1868,9362.6505,4899.22513
1869,9367.6735,4901.17913
1870,9372.6745,4903.28563
1871,9377.2725,4905.38363
1872,9381.725,4907.33763
1873,9386.296,4909.34413
1874,9390.9015,4911.33713
1875,9395.452,4913.59263
1876,9400.7455,4915.57063
1877,9404.698,4917.66463
1878,9409.9725,4919.87313
1879,9414.551,4922.01013
1880,9418.5635,4924.22763
1881,9423.6065,4926.31413
1882,9428.167,4928.22413
1883,9433.7995,4930.54213
1884,9439.655,4932.66013
1885,9444.8315,4934.82713
1886,9449.3575,4936.97413
1887,9453.3415,4939.11863
1888,9457.9155,4941.12213
1889,9463.739,4943.23313
1890,9468.286,4945.22813
1891,9474.109,4947.33863
1892,9479.433,4949.30263
1893,9484.2025,4951.39513
1894,9488.7105,4953.64413
1895,9493.569,4955.81963
1896,9497.98,4958.00863
1897,9503.8085,4960.13013
1898,9509.6375,4962.25463
1899,9514.9385,4964.36463
1900,9520.247,4966.34713
1901,9525.6075,4968.35813
1902,9530.134,4970.31863
1903,9534.422,4972.42513
1904,9539.4995,4974.52663
1905,9544.798,4976.49163
1906,9550.3635,4978.57463
1907,9556.228,4980.74613
1908,9561.502,4982.86613
1909,9567.3615,4984.98413
1910,9571.5155,4986.96513
1911,9576.867,4988.99413
1912,9581.326,4991.08513
1913,9586.9385,4993.30663
1914,9591.5445,4995.31913
1915,9595.525,4997.40813
1916,9600.7615,4999.53313
1917,9605.715,5001.61463
1918,9611.017,5003.79413
1919,9615.7185,5005.74913
1920,9620.9975,5007.96713
1921,9626.372,5009.97213
1922,9631.696,5012.17163
1923,9635.843,5014.24163
1924,9639.8685,5016.39363
1925,9644.591,5021.54513
1926,9649.0555,5023.63063
1927,9654.126,5025.72413
1928,9659.015,5027.89013
1929,9663.309,5029.98313
1930,9667.545,5032.07563
1931,9673.133,5034.30313
1932,9677.723,5036.30063
1933,9683.0385,5038.27263
1934,9687.055,5040.42113
1935,9691.56,5042.48513
1936,9696.9365,5044.70463
1937,9702.8305,5046.83413
1938,9708.3765,5048.93913
1939,9714.215,5051.27013
1940,9719.4795,5053.34513
1941,9725.2065,5055.45113
1942,9730.5075,5057.42113
1943,9735.037,5059.57713
1944,9739.1005,5061.66613
1945,9743.85,5063.74363
1946,9748.9105,5065.69563
1947,9753.2945,5067.68913
1948,9757.792,5069.77413
1949,9762.957,5071.74263
1950,9767.8335,5073.71963
1951,9772.113,5075.80713
1952,9776.68,5077.81763
1953,9781.725,5079.89913
1954,9786.1785,5082.03363
1955,9791.4415,5084.15913
1956,9796.7895,5086.24213
1957,9801.853,5088.43063
1958,9807.148,5090.72663
1959,9811.103,5092.82063
1960,9815.655,5094.89163
1961,9819.617,5096.98063
1962,9824.99,5099.20863
1963,9829.5285,5101.28013
1964,9835.2785,5103.37713
1965,9840.477,5105.54813
1966,9844.515,5107.62013
1967,9850.3315,5109.73813
1968,9855.489,5111.86113
1969,9860.62,5117.13063
1970,9865.758,5119.23763
1971,9870.3425,5121.24713
1972,9875.389,5123.42463
1973,9880.205,5125.38363
1974,9884.7745,5127.51963
1975,9889.7735,5129.63763
1976,9893.764,5131.80813
1977,9899.064,5134.12063
1978,9904.1065,5136.08063
1979,9909.0755,5138.19613
1980,9914.914,5140.40713
1981,9919.0735,5142.38363
1982,9923.2695,5144.48913
1983,9927.9715,5146.44713
1984,9933.5345,5148.54763
1985,9938.136,5150.57863
1986,9943.3145,5152.60513
1987,9948.6275,5154.62913
1988,9953.4435,5156.74363
1989,9959.2805,5158.85463
1990,9964.1595,5160.82863
1991,9969.4885,5162.92163
1992,9974.213,5164.88763
1993,9979.9775,5167.02613
1994,9984.499,5169.08663
1995,9989.04,5171.16863
1996,9994.779,5173.29213
1997,10000.092,5175.27063
1998,10004.8345,5177.51463
1999,10010.141,5179.59813
2000,10015.1815,5181.78663
2001,10019.3955,5183.89163
2002,10025.112,5186.01313
2003,10030.494,5188.10563
2004,10036.0905,5190.32763
2005,10041.9945,5192.42763
2006,10047.0365,5194.51813
2007,10052.8095,5196.62363
2008,10057.851,5198.70813
2009,10063.211,5200.72763
2010,10068.5175,5202.83413
2011,10074.291,5204.94713
2012,10079.149,5207.09063
2013,10084.196,5209.17113
2014,10089.5865,5211.36713
2015,10094.446,5213.35363
2016,10099.8045,5215.37163
2017,10104.9025,5217.48663
2018,10109.6925,5219.70163
2019,10114.1975,5221.66063
2020,10118.165,5223.76113
2021,10122.6835,5225.81763
2022,10126.9025,5227.96313
2023,10132.2405,5229.98663
2024,10137.325,5232.17713
2025,10142.737,5234.37563
2026,10148.575,5236.48963
2027,10154.1825,5238.72263
2028,10158.74,5240.71413
2029,10163.776,5251.492802
2030,10169.251,5253.593802
2031,10174,5255.690802
2032,10178.966,5257.777302
2033,10183.448,5259.814802
2034,10188.486,5261.838802
2035,10194.072,5264.037302
2036,10199.9245,5266.378802
2037,10205.13,5268.364802
2038,10211.004,5270.472302
2039,10215.5155,5272.636802
2040,10220.1425,5274.531802
2041,10225.151,5276.617802
2042,10230.6945,5278.706302
2043,10234.692,5280.765302
2044,10240.341,5282.894802
2045,10245.645,5285.084302
2046,10251.0285,5287.174802
2047,10256.3515,5289.146802
2048,10260.36,5291.239302
2049,10265.668,5293.439802
2050,10271.2455,5295.546302
2051,10277.066,5297.880802
2052,10282.3535,5299.993302
2053,10287.656,5302.112802
2054,10292.3985,5304.188802
2055,10297.2525,5306.271802
2056,10302.503,5308.399802
2057,10307.065,5310.395802
2058,10312.6995,5312.512802
2059,10317.7555,5314.587802
2060,10322.2425,5316.691302
2061,10327.299,5318.777802
2062,10333.1255,5320.955302
2063,10337.758,5323.114802
2064,10342.2275,5325.254302
2065,10347.1515,5330.478802
2066,10352.1925,5332.453802
2067,10357.3605,5334.430302
2068,10361.5475,5336.532302
2069,10366.126,5338.519802
2070,10370.4285,5340.512802
2071,10375.756,5342.488802
2072,10380.666,5344.463302
2073,10386.3995,5356.865517
2074,10391.231,5358.952017
2075,10396.5765,5360.965517
2076,10401.983,5363.294517
2077,10407.4025,5365.500017
2078,10412.7635,5367.690017
2079,10417.343,5369.687517
2080,10422.3935,5371.983017
2081,10427.6755,5374.104017
2082,10432.248,5376.098517
2083,10436.7345,5378.210017
2084,10442.5685,5380.506517
2085,10447.9525,5382.616517
2086,10453.0015,5384.708017
2087,10457.523,5386.738017
2088,10462.0945,5388.873017
2089,10467.9685,5390.990517
2090,10472.492,5392.907517
2091,10477.7905,5394.886517
2092,10481.957,5396.870517
2093,10487.3785,5399.060017
2094,10492.1855,5401.034517
2095,10496.6815,5403.107517
2096,10501.983,5405.297517
2097,10506.972,5407.402517
2098,10510.975,5409.563017
2099,10516.044,5411.635017
2100,10520.89,5413.699017
2101,10525.8495,5415.791017
2102,10531.16,5417.970517
2103,10535.725,5419.968517
2104,10541.3135,5422.178517
2105,10546.679,5424.378517
2106,10551.4045,5426.391517
2107,10556.61,5428.574017
2108,10560.5805,5430.666017
2109,10565.9675,5432.780517
2110,10571.809,5435.117017
2111,10576.4145,5437.108517
2112,10581.2205,5439.192017
2113,10585.9445,5441.315017
2114,10590.3385,5443.294517
2115,10596.0725,5445.359017
2116,10601.1355,5447.441017
2117,10606.966,5449.758517
2118,10612.2845,5451.948517
2119,10617.346,5454.232017
2120,10622.8685,5456.316017
2121,10627.9055,5458.415517
2122,10633.2805,5460.504017
2123,10638.6205,5462.466017
2124,10643.2475,5464.460517
2125,10647.821,5466.456017
2126,10653.1265,5468.642517
2127,10657.6975,5470.645017
2128,10663.0165,5472.615017
2129,10668.3725,5474.632517
2130,10673.6975,5476.927017
2131,10678.2865,5478.922517
2132,10684.025,5481.035017
2133,10688.2175,5483.147517
2134,10693.2055,5485.268017
2135,10697.659,5487.371017
2136,10702.955,5489.569017
2137,10708.015,5491.663517
2138,10713.7935,5493.776517
2139,10718.672,5495.756517
2140,10723.7025,5498.045517
2141,10729.264,5500.149017
2142,10733.279,5502.203517
2143,10738.1655,5504.362017
2144,10743.4225,5506.460517
2145,10749.227,5508.848517
2146,10754.607,5511.041017
2147,10759.906,5513.242517
2148,10765.6215,5515.365017
2149,10770.939,5517.594517
2150,10776.3445,5519.661517
2151,10781.692,5521.677017
2152,10786.7565,5523.864017
2153,10791.2405,5525.975017
2154,10796.873,5528.281017
2155,10801.9235,5530.481517
2156,10807.0085,5532.678517
2157,10812.0795,5534.854017
2158,10816.671,5536.857017
2159,10820.868,5538.967017
2160,10825.1935,5540.964017
2161,10830.23,5542.941517
2162,10834.207,5545.048517
2163,10839.826,5547.272517
2164,10845.1745,5549.467517
2165,10850.713,5551.571017
2166,10855.46,5553.628017
2167,10860.4655,5555.723017
2168,10865.4745,5557.829017
2169,10869.4665,5559.902517
2170,10874.033,5561.913017
2171,10878.048,5563.977017
2172,10883.392,5566.072017
2173,10888.392,5568.176517
2174,10892.856,5570.280517
2175,10898.2005,5572.296517
2176,10902.984,5574.179017
2177,10908.28,5576.274517
2178,10913.1615,5578.372017
2179,10918.529,5580.482517
2180,10922.775,5582.487517
2181,10928.041,5584.675017
2182,10933.376,5586.632517
2183,10938.384,5588.743017
2184,10943.477,5590.709017
2185,10948.5835,5592.982517
2186,10953.6165,5595.176017
2187,10958.2775,5597.145017
2188,10963.8425,5599.238517
2189,10967.852,5601.376517
2190,10973.176,5603.251017
2191,10978.408,5605.369517
2192,10982.942,5607.433017
2193,10987.7675,5609.412517
2194,10993.614,5611.744017
2195,10998.317,5613.649017
2196,11003.635,5615.612517
2197,11008.226,5617.618017
2198,11013.787,5619.730017
2199,11018.279,5621.797017
2200,11024.0965,5623.908517
2201,11028.6905,5625.903017
2202,11033.265,5627.899017
2203,11038.8195,5630.003017
2204,11044.598,5632.144017
2205,11049.336,5634.324517
2206,11053.8085,5636.226517
2207,11058.391,5638.216517
2208,11063.1405,5640.185017
2209,11067.958,5642.262517
2210,11072.9225,5644.301517
2211,11077.511,5646.301017
2212,11082.814,5648.292517
2213,11088.081,5650.407517
2214,11092.1005,5652.619017
2215,11097.684,5654.715517
2216,11102.486,5656.876517
2217,11107.37,5658.839017
2218,11112.1025,5660.908017
2219,11117.186,5663.008517
2220,11121.186,5665.089517
2221,11125.7015,5667.253517
2222,11131.2685,5669.345517
2223,11136.5575,5671.320517
2224,11141.125,5673.326517
2225,11145.6595,5675.571517
2226,11151.4845,5677.668517
2227,11155.7025,5679.647517
2228,11160.2555,5681.657517
2229,11165.325,5683.744517
2230,11170.4145,5685.945517
2231,11175.668,5688.065517
2232,11179.647,5690.170017
2233,11184.479,5692.373017
2234,11189.31,5694.606517
2235,11194.681,5696.698017
2236,11200.302,5698.919517
2237,11205.3845,5701.110017
2238,11210.818,5703.343517
2239,11215.018,5705.461017
2240,11220.3135,5707.426517
2241,11225.623,5709.451017
2242,11230.6745,5711.656017
2243,11235.7955,5713.763517
2244,11241.35,5715.863517
2245,11246.413,5717.941017
2246,11252.0465,5720.038517
2247,11256.6045,5722.041517
2248,11261.6635,5724.135517
2249,11266.3885,5726.219017
2250,11271.513,5728.205517
2251,11277.2485,5730.340017
2252,11282.4045,5732.642517
2253,11288.158,5734.764517
2254,11292.871,5736.863517
2255,11297.765,5738.865017
2256,11303.321,5740.969017
2257,11307.3225,5743.110017
2258,11312.66,5745.243017
2259,11317.173,5747.340517
2260,11321.831,5749.371017
2261,11327.5675,5751.492017
2262,11333.4145,5753.615517
2263,11337.928,5755.880017
2264,11341.9225,5758.030517
2265,11347.7645,5760.369017
2266,11353.488,5762.484517
2267,11358.3615,5764.475517
2268,11363.7535,5766.683017
2269,11368.8065,5768.858017
2270,11373.848,5770.825017
2271,11379.6475,5772.940017
2272,11385.482,5775.269017
2273,11390.4435,5777.354017
2274,11396.0285,5779.572517
2275,11401.87,5781.691017
2276,11406.453,5783.685517
2277,11411.8655,5785.767017
2278,11416.5625,5787.737517
2279,11421.657,5789.934017
2280,11427.049,5792.146517
2281,11432.093,5794.425517
2282,11436.672,5796.433017
2283,11441.3015,5798.338517
2284,11445.8305,5800.605017
2285,11449.8515,5802.770017
2286,11455.483,5804.986517
2287,11459.623,5806.978017
2288,11465.091,5809.158017
2289,11470.1175,5811.142017
2290,11475.213,5816.400017
2291,11479.997,5818.374017
2292,11484.843,5820.360017
2293,11490.0975,5822.467517
2294,11495.4235,5824.754517
2295,11499.9235,5826.674517
2296,11505.7735,5828.845517
2297,11511.0395,5830.936517
2298,11516.635,5833.021517
2299,11520.615,5835.116017
2300,11525.587,5837.205017
2301,11529.8805,5839.195517
2302,11534.385,5841.272017
2303,11538.3995,5843.339517
2304,11544.158,5845.449517
2305,11549.134,5847.565517
2306,11554.0335,5849.677017
2307,11558.6155,5851.666017
2308,11564.3145,5853.813017
2309,11569.384,5855.922017
2310,11574.6525,5858.018517
2311,11580.5035,5860.139517
2312,11586.3595,5862.429017
2313,11591.665,5864.628017
2314,11597.269,5866.728017
2315,11601.873,5868.645017
2316,11607.2305,5870.658017
2317,11612.967,5872.789517
2318,11617.2735,5874.774017
2319,11623.0415,5876.889517
2320,11628.0985,5879.065517
2321,11633.934,5881.168017
2322,11638.9585,5883.270017
2323,11644.321,5885.272017
2324,11650.133,5887.572017
2325,11654.3335,5889.676017
2326,11660.1545,5891.968517
2327,11664.1345,5894.050017
2328,11669.9495,5896.160517
2329,11675.5185,5898.267017
2330,11680.599,5900.351017
2331,11685.446,5902.445017
2332,11690.514,5904.529517
2333,11695.3685,5906.561517
2334,11700.671,5908.751517
2335,11705.288,5910.759017
2336,11710.4295,5912.861017
2337,11715.503,5914.945517
2338,11720.2415,5916.961517
2339,11725.218,5919.082017
2340,11729.7345,5921.297017
2341,11735.2915,5923.379517
2342,11739.8355,5925.624017
2343,11744.4155,5927.622017
2344,11750.242,5929.735517
2345,11755.6085,5931.623017
2346,11759.825,5933.732517
2347,11764.8815,5935.828517
2348,11770.032,5938.029017
2349,11775.0725,5940.221017
2350,11780.8385,5952.612265
2351,11786.154,5954.814265
2352,11791.686,5956.921765
2353,11796.564,5958.892765
2354,11801.807,5961.018765
2355,11806.364,5962.917265
2356,11811.7025,5965.191765
2357,11817.011,5967.170265
2358,11821.246,5969.302265
2359,11827.025,5971.438265
2360,11831.5345,5973.503265
2361,11836.888,5975.588765
2362,11841.349,5977.736265
2363,11846.6585,5979.748265
2364,11851.962,5981.932765
2365,11856.5635,5983.928265
2366,11861.264,5985.842765
2367,11866.2605,5996.275684
2368,11872.0635,5998.399184
2369,11876.5705,6000.571184
2370,11881.624,6002.642684
2371,11887.457,6004.811684
2372,11892.0145,6007.083184
2373,11896.2205,6009.226684
2374,11901.962,6011.341684
2375,11906.536,6013.395184
2376,11910.503,6015.533684
2377,11916.1545,6017.641684
2378,11920.741,6019.648184
2379,11926.4815,6021.769184
2380,11931.7945,6023.963184
2381,11937.098,6025.937684
2382,11942.477,6027.909684
2383,11947.057,6030.032184
2384,11951.714,6032.010184
2385,11956.7705,6034.101184
2386,11961.368,6036.103684
2387,11965.604,6038.216184
2388,11970.8635,6040.417184
2389,11976.392,6042.517184
2390,11982.167,6044.566684
2391,11987.2105,6046.650184
2392,11992.574,6048.847684
2393,11997.6215,6050.932684
2394,12003.3695,6053.017684
2395,12008.3385,6055.127184
2396,12013.656,6057.327184
2397,12018.486,6059.417184
2398,12023.5145,6061.388184
2399,12027.717,6063.505684
2400,12032.67,6065.600684
2401,12038.17,6067.690184
2402,12042.501,6069.796184
2403,12047.492,6071.906184
2404,12052.0195,6073.973684
2405,12056.8585,6075.937184
2406,12062.495,6078.146684
2407,12067.472,6080.272184
2408,12072.7335,6082.385184
2409,12076.7345,6084.543684
2410,12082.1215,6086.672684
2411,12087.8565,6088.796684
2412,12091.8395,6090.857684
2413,12095.827,6092.951684
2414,12100.3075,6094.849184
2415,12104.9035,6096.913684
2416,12110.0745,6099.022684
2417,12115.624,6101.123684
2418,12121.1635,6103.220184
2419,12125.335,6105.212684
2420,12130.309,6107.316684
2421,12136.065,6109.437184
2422,12140.9525,6111.432684
2423,12146.784,6113.556684
2424,12152.316,6115.668184
2425,12157.6205,6120.978184
2426,12162.5455,6123.140184
2427,12168.424,6125.254184
2428,12173.497,6127.345684
2429,12178.544,6129.435184
2430,12184.3555,6131.558684
2431,12189.3915,6133.668684
2432,12194.4785,6135.739184
2433,12199.0985,6137.930684
2434,12203.8835,6140.177684
2435,12208.9315,6142.373684
2436,12214.354,6144.487184
2437,12219.175,6146.575184
2438,12224.266,6148.854184
2439,12228.7625,6151.008184
2440,12234.286,6153.107684
2441,12238.285,6155.192684
2442,12242.8945,6157.101684
2443,12247.9295,6162.384184
2444,12252.994,6164.662184
2445,12257.28,6166.645184
2446,12262.889,6168.758684
2447,12267.641,6170.846684
2448,12272.917,6172.952684
2449,12277.9325,6174.910684
2450,12282.9765,6177.096684
2451,12286.9575,6179.185184
2452,12292.341,6181.463184
2453,12297.0815,6183.363184
2454,12301.6075,6185.442184
2455,12306.1155,6187.537184
2456,12311.024,6189.498684
2457,12316.44,6191.596184
2458,12321.0565,6193.628184
2459,12326.4545,6195.715684
2460,12332.1955,6197.808184
2461,12338.035,6200.147684
2462,12343.207,6202.248684
2463,12347.781,6204.264184
2464,12352.278,6206.351184
2465,12356.6225,6208.340184
2466,12362.447,6210.505184
2467,12367.137,6212.733684
2468,12371.313,6214.710684
2469,12376.375,6216.795184
2470,12380.338,6218.892184
2471,12385.952,6221.206184
2472,12391.2785,6223.406684
2473,12396.5885,6225.374184
2474,12400.7655,6227.355184
2475,12406.6635,6229.422684
2476,12410.8915,6231.407184
2477,12416.2585,6233.428184
2478,12421.415,6235.748184
2479,12425.9065,6237.996684
2480,12430.756,6239.959184
2481,12435.905,6242.170684
2482,12440.3985,6244.266184
2483,12444.3725,6246.358684
2484,12448.5845,6248.479184
2485,12454.4305,6250.690184
2486,12460.2735,6252.789684
2487,12466.1055,6254.912684
2488,12470.985,6256.894684
2489,12475.7845,6258.855184
2490,12480.003,6260.960684
2491,12485.0505,6263.042684
2492,12490.2515,6265.149184
2493,12495.592,6267.158684
2494,12501.327,6269.288684
2495,12506.47,6271.267684
2496,12511.977,6273.583184
2497,12517.618,6275.871184
2498,12522.9275,6278.059684
2499,12528.233,6280.339184
2500,12533.214,6282.456684
2501,12538.018,6284.431684
2502,12542.525,6286.598184
2503,12547.623,6288.679684
2504,12552.627,6290.794684
2505,12556.672,6292.884684
2506,12561.986,6294.976684
2507,12567.368,6297.193684
2508,12572.6565,6299.369684
2509,12577.6875,6301.450184
2510,12582.7665,6303.663684
2511,12588.3815,6305.874684
2512,12594.2535,6307.995684
2513,12599.068,6309.961684
2514,12604.101,6311.935184
2515,12608.6785,6313.939184
2516,12612.883,6316.063184
2517,12618.697,6318.177684
2518,12623.7765,6320.255684
2519,12629.3485,6322.363684
2520,12635.161,6324.474684
2521,12640.966,6326.594684
2522,12646.79,6328.711184
2523,12651.38,6330.711184
2524,12656.288,6332.989684
2525,12660.7435,6335.083184
2526,12665.0915,6337.086684
2527,12669.0485,6339.167684
2528,12673.896,6341.136684
2529,12678.9225,6343.247184
2530,12683.7,6345.218184
2531,12688.2425,6347.282184
2532,12693.842,6349.485184
2533,12698.549,6351.397684
2534,12703.3375,6353.371184
2535,12707.9,6355.405184
2536,12712.4565,6357.636184
2537,12717.6115,6359.955684
2538,12722.3795,6361.926684
2539,12727.496,6363.904184
2540,12732.27,6365.913684
2541,12737.5645,6368.263684
2542,12742.8085,6370.390684
2543,12747.5465,6372.366684
2544,12752.809,6374.485184
2545,12757.544,6376.359684
2546,12762.136,6378.366184
2547,12767.946,6380.692684
2548,12773.328,6382.819184
2549,12778.7075,6385.025684
2550,12783.712,6387.162684
2551,12788.7085,6389.281184
2552,12793.2785,6391.287184
2553,12798.473,6393.463184
2554,12802.438,6395.557184
2555,12807.8145,6397.749184
2556,12812.3775,6399.731184
2557,12816.3655,6401.809684
2558,12821.248,6404.061184
2559,12826.452,6406.038684
2560,12831.5095,6408.140184
2561,12836.231,6410.125184
2562,12841.6505,6412.451184
2563,12846.742,6414.571184
2564,12851.612,6416.766184
2565,12856.658,6418.863684
2566,12862.207,6420.960184
2567,12867.6995,6423.073184
2568,12872.1835,6425.317684
2569,12877.2475,6427.403184
2570,12881.7055,6429.512184
2571,12886.626,6434.674684
2572,12891.527,6436.559184
2573,12897.1305,6438.778184
2574,12901.2915,6440.767684
2575,12905.25,6442.854184
2576,12909.821,6444.840184
2577,12914.5575,6446.937184
2578,12919.54,6449.070684
2579,12924.668,6451.182684
2580,12929.5795,6453.162184
2581,12933.7285,6455.151184
2582,12939.5605,6457.273184
2583,12944.5965,6459.361684
2584,12949.1425,6461.262184
2585,12954.9785,6463.374184
2586,12959.784,6465.357684
2587,12964.65,6467.348184
2588,12969.723,6469.431184
2589,12974.694,6471.560184
2590,12978.8205,6473.553184
2591,12983.675,6475.643684
2592,12987.6815,6477.716684
2593,12991.677,6479.947684
2594,12996.6645,6482.044684
2595,13001.152,6484.205184
2596,13005.724,6486.202684
2597,13011.467,6488.309184
2598,13016.203,6490.551184
2599,13021.5085,6492.666684
2600,13025.735,6494.781684
2601,13030.4585,6496.806684
2602,13036.054,6498.911184
2603,13040.3385,6500.903684
2604,13045.553,6502.921684
2605,13050.1225,6504.926684
2606,13054.325,6507.048684
2607,13058.322,6509.102184
2608,13064.1335,6511.224184
2609,13069.981,6513.282184
2610,13075.391,6515.458184
2611,13079.386,6517.613184
2612,13084.653,6519.709684
2613,13089.1585,6521.856184
2614,13094.4225,6523.956184
2615,13098.9425,6526.215684
2616,13103.4535,6528.478684
2617,13108.8185,6530.482184
2618,13112.8155,6532.613684
2619,13117.8535,6534.798184
2620,13123.111,6537.011184
2621,13127.6775,6539.023184
2622,13133.2945,6541.252184
2623,13137.526,6543.391184
2624,13142.791,6545.509184
2625,13147.5245,6547.585184
2626,13152.059,6557.059668
2627,13157.057,6559.173168
2628,13162.889,6561.272168
2629,13167.9435,6563.553168
2630,13173.2555,6565.748168
2631,13178.52,6567.848668
2632,13183.5595,6569.934168
2633,13188.1595,6571.925668
2634,13193.103,6573.937168
2635,13197.6325,6576.008668
2636,13201.876,6578.145168
2637,13207.1875,6580.119168
2638,13213.024,6582.239168
2639,13218.1725,6584.348168
2640,13223.512,6586.528668
2641,13228.8205,6588.510168
2642,13233.577,6590.610668
2643,13239.2325,6592.715168
2644,13245.0015,6594.838168
2645,13250.2985,6596.950668
2646,13255.662,6611.270514
2647,13260.962,6616.557514
2648,13265.8725,6618.779514
2649,13271.1715,6620.886514
2650,13276.416,6622.996014
2651,13280.8845,6625.102014
2652,13285.8015,6627.222014
2653,13290.814,6629.325514
2654,13295.8885,6631.413014
2655,13300.813,6633.388014
2656,13306.662,6635.507514
2657,13311.688,6637.590514
2658,13317.447,6639.682014
2659,13322.1665,6641.766514
2660,13326.895,6643.862514
2661,13332.251,6654.745897
2662,13337.0695,6656.828397
2663,13342.668,6658.928397
2664,13347.015,6661.037397
2665,13351.5345,6663.106897
2666,13355.8315,6665.118897
2667,13361.0135,6667.089897
2668,13364.9665,6669.190897
2669,13370.0285,6671.358897
2670,13374.608,6673.492897
2671,13379.7925,6675.616897
2672,13384.7815,6677.699397
2673,13390.088,6679.878397
2674,13395.932,6682.005897
2675,13400.9585,6684.115897
2676,13406.243,6686.305397
2677,13411.655,6688.478897
2678,13416.0935,6690.504897
2679,13421.255,6692.695397
2680,13426.7475,6694.791897
2681,13432.0845,6696.775897
2682,13437.664,6698.991897
2683,13443.136,6701.143397
2684,13447.7095,6703.144897
2685,13452.0775,6705.114397
2686,13457.4415,6707.117897
2687,13462.802,6709.408397
2688,13467.0335,6711.490397
2689,13472.7725,6713.611897
2690,13477.6475,6715.584397
2691,13482.3625,6717.456897
2692,13487.4025,6728.169261
2693,13493.0555,6730.360261
2694,13498.8415,6732.470261
2695,13504.083,6737.768761
2696,13508.5995,6739.924761
2697,13513.7845,6742.113261
2698,13519.618,6744.226761
2699,13525.2605,6746.337261
2700,13529.791,6748.607761
2701,13534.377,6750.622261
2702,13538.8335,6752.718761
2703,13543.8885,6754.806761
2704,13548.959,6756.895761
2705,13552.9645,6758.961261
2706,13557.8795,6760.940761
2707,13562.5575,6762.914761
2708,13568.3755,6765.017761
2709,13574.2275,6767.119261
2710,13579.344,6769.079761
2711,13584.411,6771.270761
2712,13589.327,6773.236261
2713,13594.0385,6775.368261
2714,13598.7975,6777.363761
2715,13603.826,6779.535261
2716,13609.3465,6781.647761
2717,13614.656,6783.884261
2718,13619.7235,6794.654472
2719,13625.3345,6796.874972
2720,13629.5455,6798.970972
2721,13634.929,6800.960472
2722,13640.5495,6803.167472
2723,13645.2655,6805.286472
2724,13650.063,6807.426472
2725,13655.317,6809.556972
2726,13660.322,6811.728472
2727,13665.0345,6813.930972
2728,13670.7945,6816.044472
2729,13675.3725,6818.055472
2730,13679.8325,6820.075972
2731,13684.685,6822.202472
2732,13689.9945,6824.504472
2733,13694.2615,6826.461472
2734,13698.419,6828.437972
2735,13703.4095,6830.544972
2736,13707.8405,6832.446472
2737,13712.2985,6834.544972
2738,13717.2515,6836.633972
2739,13722.5395,6838.750972
2740,13727.487,6840.952972
2741,13732.011,6843.039972
2742,13736.768,6845.005972
2743,13741.512,6847.095972
2744,13746.09,6849.097472
2745,13751.131,6851.051972
2746,13756.0535,6853.076972
2747,13761.097,6855.156472
2748,13766.403,6857.321972
2749,13771.5495,6859.502972
2750,13776.644,6861.464472
2751,13781.923,6863.590472
2752,13787.749,6865.698972
2753,13791.994,6867.704972
2754,13796.5445,6869.886472
2755,13801.366,6872.061972
2756,13807.2035,6874.236972
2757,13812.001,6876.241972
2758,13817.7315,6878.287472
2759,13822.5615,6880.373972
2760,13827.878,6882.565972
2761,13832.0765,6884.690472
2762,13836.9065,6886.667472
2763,13842.4355,6888.787472
2764,13847.0225,6890.773972
2765,13852.369,6893.056472
2766,13857.759,6895.247972
2767,13863.1095,6897.259472
2768,13868.1415,6899.454972
2769,13873.699,6901.550972
2770,13878.7445,6903.629972
2771,13883.4285,6905.600972
2772,13888.465,6907.709972
2773,13894.084,6909.941972
2774,13898.477,6911.931472
2775,13904.2245,6914.054472
2776,13908.96,6916.134472
2777,13914.706,6918.269472
2778,13919.542,6920.418472
2779,13924.9525,6922.529972
2780,13930.602,6924.654472
2781,13936.324,6926.781972
2782,13941.1445,6928.742472
2783,13945.714,6930.653472
2784,13950.928,6932.750472
2785,13956.697,6934.805472
2786,13961.2695,6936.803972
2787,13967.1285,6938.914472
2788,13971.3445,6940.909472
2789,13976.713,6942.924472
2790,13981.632,6944.894472
2791,13986.624,6947.016472
2792,13990.853,6949.162472
2793,13996.442,6951.382472
2794,14001.1965,6953.333972
2795,14006.5115,6955.217972
2796,14010.483,6957.304972
2797,14015.6315,6959.467472
2798,14020.036,6961.356972
2799,14024.8575,6963.439472
2800,14029.763,6965.397972
2801,14034.9645,6967.505972
2802,14039.582,6969.631472
2803,14044.7585,6971.731972
2804,14049.6655,6973.699972
2805,14055.5005,6975.798472
2806,14060.812,6977.987972
2807,14065.92,6980.280972
2808,14069.8735,6982.379972
2809,14074.6535,6984.370472
2810,14079.621,6986.467472
2811,14085.1575,6988.593472
2812,14090.493,6990.708472
2813,14096.3305,6993.048972
2814,14101.6335,6995.248472
2815,14106.717,6997.315972
2816,14111.5155,6999.288972
2817,14116.698,7001.409972
2818,14121.2085,7003.671472
2819,14125.211,7005.719972
2820,14130.5585,7007.817972
2821,14135.6045,7009.908472
2822,14141.472,7012.024972
2823,14146.75,7014.128972
2824,14151.3245,7016.125472
2825,14156.0415,7018.205472
2826,14161.6185,7020.486972
2827,14167.013,7022.589472
2828,14171.3655,7024.591472
2829,14175.8205,7026.701972
2830,14180.6385,7028.659972
2831,14185.8945,7030.790472
2832,14191.7685,7032.912972
2833,14196.5315,7034.878972
2834,14201.0545,7036.990472
2835,14206.888,7039.205472
2836,14210.8775,7041.277472
2837,14216.1795,7043.258972
2838,14221.154,7045.372972
2839,14226.967,7047.478472
2840,14232.1335,7049.443472
2841,14237.0295,7051.474472
2842,14241.5695,7053.652972
2843,14246.2045,7055.560972
2844,14251.0965,7057.769972
2845,14256.419,7060.046972
2846,14261.203,7062.023972
2847,14265.7735,7064.012472
2848,14270.3495,7066.208972
2849,14276.101,7068.329472
2850,14280.278,7070.320972
2851,14285.586,7072.313472
2852,14290.4245,7074.405972
2853,14295.3865,7076.644472
2854,14300.7155,7078.530972
2855,14305.8265,7080.723472
2856,14310.398,7082.735472
2857,14315.6435,7084.851472
2858,14320.7385,7087.044972
2859,14325.49,7089.147972
2860,14331.386,7091.257472
2861,14337.107,7093.365972
2862,14341.802,7095.482472
2863,14345.829,7097.631472
2864,14350.8775,7099.727972
2865,14356.2605,7101.851472
2866,14361.6185,7103.944972
2867,14366.6975,7106.020972
2868,14371.427,7108.095472
2869,14377.1935,7110.223972
2870,14381.503,7112.325472
2871,14386.0675,7114.320472
2872,14391.1505,7116.300972
2873,14396.52,7118.496972
2874,14402.367,7120.818472
2875,14407.6215,7122.925972
2876,14412.145,7125.188472
2877,14416.688,7127.354972
2878,14421.2405,7129.450472
2879,14425.7045,7131.538472
2880,14431.441,7133.648472
2881,14435.9585,7135.554972
2882,14440.416,7137.457472
2883,14446.3125,7139.566972
2884,14451.1515,7141.741972
2885,14456.0125,7146.940972
2886,14460.8525,7148.910972
2887,14466.2085,7150.911972
2888,14471.7595,7152.995472
2889,14475.9645,7155.131472
2890,14480.7785,7157.213972
2891,14485.6085,7159.403972
2892,14491.0805,7161.520972
2893,14495.5375,7163.614972
2894,14500.046,7165.870972
2895,14504.6355,7167.852972
2896,14509.472,7169.736472
2897,14513.452,7171.820472
2898,14518.8635,7173.921972
2899,14524.1845,7185.142312
2900,14528.909,7187.240812
2901,14533.1275,7189.343812
2902,14537.7055,7191.257312
2903,14541.6845,7193.345312
2904,14545.862,7195.349312
2905,14551.169,7197.315312
2906,14555.118,7199.397312
2907,14560.982,7201.720312
2908,14566.812,7204.015812
2909,14571.905,7205.971812
2910,14577.7585,7208.085812
2911,14582.293,7210.179312
2912,14587.013,7212.208812
2913,14592.0515,7214.399812
2914,14596.704,7216.358812
2915,14602.3,7218.474812
2916,14607.8945,7220.708312
2917,14612.422,7222.614812
2918,14617.4865,7224.701812
2919,14622.7795,7226.779812
2920,14627.858,7228.961812
2921,14633.48,7231.168812
2922,14638.7975,7233.129812
2923,14643.353,7235.125812
2924,14648.434,7237.222312
2925,14652.4445,7239.291812
2926,14656.9345,7241.382312
2927,14661.534,7243.378812
2928,14666.0475,7245.474312
2929,14671.8595,7247.592312
2930,14677.1255,7249.673812
2931,14682.8605,7251.734812
2932,14687.4565,7253.727312
2933,14692.7255,7255.808812
2934,14698.5385,7257.938812
2935,14703.599,7260.134812
2936,14709.1985,7262.347812
2937,14714.945,7264.454312
2938,14718.909,7266.535812
2939,14724.683,7268.653812
2940,14728.9125,7270.751312
2941,14733.637,7272.832312
2942,14739.036,7274.855312
2943,14744.0875,7276.944312
2944,14749.6785,7279.153312
2945,14754.1995,7281.396312
2946,14759.8255,7283.499312
2947,14764.8255,7285.603812
2948,14770.133,7287.570312
2949,14774.8985,7289.534812
2950,14779.8755,7291.742312
2951,14784.918,7293.712312
2952,14789.473,7298.842812
2953,14795.0365,7300.938312
2954,14800.426,7303.055312
2955,14805.172,7305.153312
2956,14810.4695,7307.352812
2957,14816.312,7309.681312
2958,14821.107,7311.709812
2959,14826.8615,7313.839312
2960,14832.0595,7315.814812
2961,14836.7775,7317.904312
2962,14841.5015,7319.998312
2963,14845.934,7321.897812
2964,14850.9015,7323.862812
2965,14856.2105,7326.043312
2966,14860.8775,7328.230312
2967,14865.763,7330.213812
2968,14869.746,7332.313312
2969,14875.137,7334.435312
2970,14880.903,7336.552812
2971,14886.16,7338.658312
2972,14891.7865,7340.864812
2973,14897.398,7342.978312
2974,14903.0285,7345.196312
2975,14908.345,7347.160312
2976,14914.175,7349.259312
2977,14920.033,7351.380312
2978,14925.4185,7353.583812
2979,14930.265,7355.557312
2980,14935.521,7357.681812
2981,14939.7965,7359.673812
2982,14944.7585,7361.776812
2983,14949.843,7364.064312
2984,14955.681,7366.374312
2985,14960.9325,7368.497812
2986,14965.546,7370.515312
2987,14970.787,7372.634812
2988,14976.537,7374.752812
2989,14981.601,7376.836312
2990,14987.2175,7379.038312
2991,14991.7965,7381.131812
2992,14997.3845,7383.345312
2993,15001.9535,7385.349812
2994,15007.8045,7387.466312
2995,15013.1065,7389.448812
2996,15018.0015,7391.415812
2997,15022.5255,7393.476812
2998,15027.529,7395.581812
2999,15032.584,7397.710812
3000,15037.89,7399.690312

==> figs/end_to_end_adapt/crimes_sel.csv <==
num,No-PS,eager
5%,2855.17,608.61
10%,2849.51,867.81
20%,2851.63,1121.98

==> figs/end_to_end_adapt/stack_overflow_end.csv <==
num,No-PS,adaptive
1,51.58,52.18
2,103.76,104.76
3,132.95,135.02
4,162.31,165.25
5,213.88,217.18
6,265.43,269.12
7,316.96,321.4
8,346.34,351.68
9,375.74,381.69
10,427.35,433.86
11,456.56,463.82
12,508.47,515.81
13,537.76,546.06
14,589.43,723.45076
15,619.25,753.61076
16,648.84,783.79076
17,700.62,785.35076
18,752.25,786.91076
19,804.12,788.47076
20,856.04,790.04076
21,907.81,842.32076
22,960.07,894.52076
23,1011.67,946.75076
24,1041.07,976.79076
25,1092.92,1028.87076
26,1145.11,1081.65076
27,1197.01,1083.23076
28,1226.69,1151.609314
29,1256.37,1156.839314
30,1308.2,1209.269314
31,1337.88,1214.509314
32,1367.58,1219.759314
33,1419.7,1272.429314
34,1471.79,1325.179314
35,1523.78,1378.339314
36,1575.81,1430.659314
37,1605.18,1435.919314
38,1657,1488.479314
39,1686.62,1493.729314
40,1738.71,1545.909314
41,1790.36,1597.969314
42,1842.2,1650.169314
43,1893.94,1702.169314
44,1945.64,1754.409314
45,1975.11,1759.669314
46,2026.85,1811.759314
47,2056.31,1816.979314
48,2086.05,1822.219314
49,2115.43,1827.449314
50,2167.21,1879.629314
51,2196.65,1909.769314
52,2248.79,2020.69712
53,2301.24,2073.25712
54,2353.01,2125.88712
55,2405.6,2178.71712
56,2435.27,2183.98712
57,2464.79,2189.22712
58,2517.16,2241.76712
59,2546.95,2246.99712
60,2598.76,2250.27712
61,2650.39,2251.83712
62,2679.83,2257.08712
63,2709.3,2262.31712
64,2761.17,2263.87712
65,2813.31,2374.903979
66,2842.98,2380.133979
67,2895.06,2432.973979
68,2946.84,2609.967191
69,2976.47,2615.207191
70,3028.49,2618.597191
71,3080.47,2671.107191
72,3132.53,2723.437191
73,3184.35,2724.517191
74,3235.96,2725.587191
75,3287.97,2728.917191
76,3339.62,2907.06712
77,3391.25,2908.63712
78,3420.94,2913.83712
79,3473.09,2917.13712
80,3524.98,2918.06712
81,3576.72,2919.14712
82,3606.18,2949.25712
83,3657.84,3001.41712
84,3709.7,3002.97712
85,3739.13,3008.24712
86,3791.2,3011.55712
87,3843.17,3063.92712
88,3872.74,3069.13712
89,3924.86,3121.85712
90,3976.6,3174.49712
91,4006.07,3179.74712
92,4035.72,3184.96712
93,4065.25,3190.22712
94,4116.97,3242.48712
95,4146.63,3247.70712
96,4176.42,3252.94712
97,4228.62,3256.27712
98,4280.48,3308.53712
99,4332.35,3360.70712
100,4384.54,3363.98712
101,4414.02,3369.23712
102,4465.57,3370.16712
103,4517.24,3422.97712
104,4546.96,3428.22712
105,4598.81,3480.32712
106,4650.99,3483.66712
107,4680.34,3488.89712
108,4731.99,3489.97712
109,4783.54,3490.90712
110,4813.37,3496.15712
111,4865.05,3497.08712
112,4894.39,3502.30712
113,4923.88,3507.56712
114,4953.21,3512.78712
115,4982.9,3517.98712
116,5012.27,3548.16712
117,5041.81,3553.41712
118,5093.55,3556.73712
119,5122.96,3586.74712
120,5174.66,3587.82712
121,5204.23,3593.04712
122,5256.01,3645.26712
123,5285.72,3650.48712
124,5315.21,3716.693754
125,5367.48,3719.993754
126,5419.27,3772.113754
127,5471.31,3824.103754
128,5500.84,3829.323754
129,5552.91,3832.673754
130,5604.64,3834.233754
131,5634.42,3839.443754
132,5686.36,3842.763754
133,5715.89,3848.013754
134,5745.68,3853.223754
135,5797.57,3905.833754
136,5849.24,3958.343754
137,5901.13,4011.003754
138,5930.86,4016.263754
139,5982.61,4017.833754
140,6012.25,4020.903754
141,6063.9,4021.843754
142,6115.61,4074.083754
143,6167.16,4075.163754
144,6196.69,4080.403754
145,6248.69,4132.783754
146,6300.21,4133.713754
147,6329.92,4138.943754
148,6381.57,4140.503754
149,6433.17,4192.803754
150,6462.54,4222.863754
151,6492.05,4225.933754
152,6543.83,4278.073754
153,6595.58,4281.443754
154,6647.44,4283.013754
155,6677.18,4349.972897
156,6728.77,4351.042897
157,6780.37,4403.422897
158,6831.97,4455.452897
159,6861.3,4458.522897
160,6913.38,4461.872897
161,6965.59,4571.970401
162,7017.74,4624.080401
163,7069.47,4676.290401
164,7121.32,4728.200401
165,7173.06,4729.130401
166,7202.51,4759.350401
167,7231.93,4763.050401
168,7283.53,4763.980401
169,7335.23,4766.670401
170,7386.9,4819.260401
171,7439.03,4927.909865
172,7490.83,4929.469865
173,7542.64,4930.549865
174,7594.44,4982.709865
175,7646.14,4983.789865
176,7698.13,5036.629865
177,7727.52,5041.869865
178,7779.01,5043.429865
179,7808.65,5048.679865
180,7860.83,5051.339865
181,7890.51,5054.399865
182,7942.24,5106.549865
183,7971.85,5110.229865
184,8024.22,5162.469865
185,8075.87,5163.549865
186,8105.39,5167.249865
187,8157.13,5219.489865
188,8186.66,5224.719865
189,8238.17,5225.649865
190,8267.57,5230.879865
191,8319.47,5283.449865
192,8371.87,5395.409375
193,8423.56,5447.949375
194,8453.18,5451.639375
195,8482.73,5456.859375
196,8534.42,5458.339375
197,8586.02,5459.269375
198,8637.57,5637.150311
199,8689.35,5638.720311
200,8741.12,5641.420311
201,8792.88,5642.990311
202,8822.78,5646.710311
203,8852.13,5650.420311
204,8904.29,5653.100311
205,8934.02,5656.800311
206,8985.76,5708.940311
207,9037.98,5761.110311
208,9067.48,5766.360311
209,9119.88,5770.860311
210,9171.66,5771.940311
211,9223.93,5773.430311
212,9275.72,5775.000311
213,9328.01,5827.140311
214,9379.99,5879.240311
215,9409.68,5909.410311
216,9461.24,6086.071148
217,9513.26,6138.231148
218,9565.19,6140.911148
219,9616.95,6141.841148
220,9669.43,6194.141148
221,9721.26,6370.822761
222,9773.69,6374.152761
223,9825.47,6426.402761
224,9855.05,6431.632761
225,9884.41,6434.672761
226,9914.09,6439.912761
227,9965.95,6492.032761
228,9995.64,6521.902761
229,10025.27,6525.592761
230,10054.77,6529.292761
231,10084.4,6559.132761
232,10113.95,6562.832761
233,10165.65,6563.902761
234,10195.23,6569.152761
235,10246.83,6570.722761
236,10276.58,6574.412761
237,10328.14,6575.352761
238,10357.46,6579.052761
239,10386.99,6645.216726
240,10416.38,6648.276726
241,10468.11,6649.206726
242,10497.6,6654.436726
243,10549.57,6657.096726
244,10601.37,6766.707469
245,10652.91,6767.967469
246,10682.68,6771.057469
247,10712.18,6776.327469
248,10764.01,6777.877469
249,10816.47,6780.547469
250,10868.48,6782.037469
251,10898.25,6787.287469
252,10949.78,6788.537469
253,10979.35,6818.497469
254,11031.15,6820.077469
255,11082.88,6821.207469
256,11112.6,6824.277469
257,11164.84,6876.367469
258,11216.48,6877.947469
259,11246.29,6881.657469
260,11276.08,6886.877469
261,11327.82,6939.157469
262,11379.6,6940.497469
263,11431.39,6942.747469
264,11460.77,6946.477469
265,11512.35,6948.047469
266,11541.95,6951.257469
267,11594.04,6953.967469
268,11645.84,6958.457469
269,11675.73,6962.157469
270,11705.07,6965.217469
271,11757.53,7017.707469
272,11787.29,7021.437469
273,11816.97,7026.677469
274,11846.39,7031.887469
275,11898.23,7033.227469
276,11950.38,7085.387469
277,12002.14,7086.317469
278,12054.59,7089.007469
279,12106.89,7141.107469
280,12158.65,7193.157469
281,12210.3,7194.087469
282,12262.35,7246.267469
283,12313.99,7247.847469
284,12365.84,7248.967469
285,12417.48,7250.537469
286,12446.91,7254.227469
287,12498.99,7256.907469
288,12528.82,7262.147469
289,12581.24,7265.497469
290,12633.02,7377.816633
291,12684.62,7430.276633
292,12736.48,7431.846633
293,12766.15,7435.026633
294,12817.95,7436.286633
295,12847.67,7439.986633
296,12877.12,7445.226633
297,12929.25,7497.706633
298,12981.28,7550.206633
299,13010.8,7553.396633
300,13062.87,7555.666633
301,13092.54,7560.916633
302,13144.68,7565.376633
303,13196.93,7617.996633
304,13248.55,7620.676633
305,13278.4,7624.396633
306,13330.18,7628.906633
307,13359.91,7634.166633
308,13411.81,7636.886633
309,13464.09,7640.186633
310,13493.77,7670.066633
311,13545.55,7722.396633
312,13574.93,7727.616633
313,13604.48,7731.326633
314,13656.16,7732.666633
315,13707.76,7733.596633
316,13760.05,7736.296633
317,13789.39,7741.556633
318,13840.9,7742.896633
319,13892.55,7746.206633
320,13944.74,7750.736633
321,13974.31,7754.456633
322,14003.77,7759.726633
323,14056.13,7812.206633
324,14085.83,7815.916633
325,14137.73,7819.226633
326,14189.69,7871.766633
327,14219.53,7874.836633
328,14271.34,7876.396633
329,14323.2,7877.746633
330,14375.02,7930.246633
331,14426.73,7932.556633
332,14456.55,7937.806633
333,14508.26,7938.926633
334,14537.79,7941.986633
335,14589.97,7994.916633
336,14641.68,7996.476633
337,14671.38,8001.706633
338,14723.99,8006.206633
339,14775.73,8007.776633
340,14827.44,8009.336633
341,14879.3,8010.596633
342,14909.13,8015.876633
343,14961.44,8018.546633
344,15013.08,8019.626633
345,15064.68,8072.506633
346,15116.87,8075.186633
347,15168.74,8076.756633
348,15220.79,8080.086633
349,15272.45,8081.016633
350,15324.12,8082.276633
351,15376.65,8084.536633
352,15406.22,8089.796633
353,15435.96,8095.066633
354,15487.95,8147.646633
355,15540.4,8199.766633
356,15592.17,8201.336633
357,15621.97,8206.566633
358,15673.71,8207.496633
359,15725.98,8212.046633
360,15777.85,8213.606633
361,15807.34,8243.746633
362,15836.9,8248.966633
363,15888.66,8253.496633
364,15940.42,8255.056633
365,15992.09,8257.716633
366,16043.88,8259.056633
367,16095.69,8263.586633
368,16147.34,8265.106633
369,16199.91,8267.816633
370,16229.33,8273.046633
371,16258.83,8278.326633
372,16310.59,8279.676633
373,16340.07,8283.376633
374,16391.95,8335.556633
375,16443.73,8338.896633
376,16495.26,8391.156633
377,16547.1,8443.626633
378,16599.43,8446.956633
379,16651.29,8448.046633
380,16703.01,8449.626633
381,16754.73,8450.976633
382,16784.25,8456.226633
383,16813.77,8459.936633
384,16865.3,8461.056633
385,16917.12,8513.706633
386,16946.6,8518.956633
387,16976.28,8522.686633
388,17028.08,8523.766633
389,17057.77,8529.016633
390,17087.32,8534.266633
391,17139.02,8535.346633
392,17168.74,8539.076633
393,17220.57,8540.646633
394,17272.16,8542.206633
395,17301.85,8545.286633
396,17353.52,8546.856633
397,17383.25,8550.556633
398,17412.68,8555.806633
399,17442.49,8559.516633
400,17494.06,8560.456633
401,17523.82,8565.706633
402,17553.24,8570.956633
403,17605.02,8623.306633
404,17656.99,8624.796633
405,17686.81,8630.016633
406,17738.85,8739.276136
407,17790.56,8740.616136
408,17842.38,8745.066136
409,17894.07,8746.636136
410,17923.84,8750.336136
411,17976.15,8859.871985
412,18028.22,8862.581985
413,18080.14,8864.141985
414,18109.89,8869.371985
415,18161.58,8870.941985
416,18191.43,8876.191985
417,18242.96,8877.121985
418,18272.72,8882.391985
419,18324.57,8883.661985
420,18354.35,8888.921985
421,18406.41,8892.251985
422,18435.88,8895.941985
423,18465.53,8901.201985
424,18517.01,8902.541985
425,18546.83,8907.811985
426,18576.34,8913.071985
427,18606.08,8916.791985
428,18635.47,8922.031985
429,18665.41,8927.271985
430,18716.88,8979.371985
431,18768.67,8980.941985
432,18820.49,8984.301985
433,18872.27,8986.971985
434,18923.84,8988.091985
435,18975.74,8990.771985
436,19027.3,8992.351985
437,19078.87,8993.611985
438,19130.53,8994.541985
439,19182.21,8996.141985
440,19234.48,8998.821985
441,19287.08,9001.491985
442,19316.46,9006.731985
443,19368.28,9008.311985
444,19420.79,9011.011985
445,19473.23,9013.681985
446,19502.61,9018.951985
447,19554.14,9020.031985
448,19583.89,9023.771985
449,19635.74,9024.701985
450,19687.8,9028.041985
451,19739.6,9029.161985
452,19792.01,9081.471985
453,19843.71,9083.721985
454,19895.41,9084.841985
455,19924.88,9090.101985
456,19976.93,9094.631985
457,20029.16,9097.991985
458,20058.56,9103.261985
459,20110.62,9106.601985
460,20162.51,9109.911985
461,20214.13,9112.631985
462,20266.13,9115.911985
463,20317.82,9168.161985
464,20369.44,9171.481985
465,20421.38,9174.141985
466,20450.97,9177.211985
467,20503.48,9179.471985
468,20533.19,9182.521985
469,20585.69,9187.051985
470,20637.41,9239.291985
471,20689.66,9240.801985
472,20741.2,9241.931985
473,20792.88,9243.511985
474,20822.55,9246.711985
475,20874.25,9248.961985
476,20926.17,9427.653181
477,20955.82,9431.383181
478,21008.04,9434.103181
479,21059.54,9436.773181
480,21111.21,9438.123181
481,21162.96,9441.423181
482,21214.52,9442.363181
483,21266.9,9443.863181
484,21318.59,9448.283181
485,21370.46,9449.853181
486,21422.09,9450.933181
487,21473.93,9455.433181
488,21525.54,9456.373181
489,21555,9461.613181
490,21584.7,9465.323181
491,21636.77,9517.573181
492,21688.62,9519.123181
493,21717.94,9549.313181
494,21770.15,9661.579204
495,21821.89,9663.129204
496,21874.23,9668.099204
497,21925.91,9669.439204
498,21977.79,9672.149204
499,22029.51,9673.079204
500,22081.17,9725.589204
501,22132.69,9777.799204
502,22162.43,9780.869204
503,22192.24,9784.589204
504,22244.11,9785.669204
505,22295.79,9787.249204
506,22325.39,9792.499204
507,22377.63,9844.439204
508,22429.37,9896.579204
509,22481.74,9901.159204
510,22511.1,9906.409204
511,22562.85,9958.599204
512,22592.62,9963.879204
513,22622.53,9966.939204
514,22652.29,9970.009204
515,22703.92,9971.349204
516,22755.84,9974.629204
517,22785.42,9979.899204
518,22815.21,9985.119204
519,22867.35,9989.689204
520,22919,9991.259204
521,22970.59,9992.189204
522,23022.34,9995.579204
523,23074.55,10000.129204
524,23126.26,10002.799204
525,23155.99,10005.999204
526,23208,10009.279204
527,23237.82,10014.509204
528,23289.64,10016.029204
529,23341.15,10017.289204
530,23392.84,10019.999204
531,23422.3,10050.079204
532,23473.93,10051.639204
533,23526.13,10054.989204
534,23578.57,10107.119204
535,23608.07,10112.369204
536,23637.47,10116.069204
537,23667.32,10119.149204
538,23719.4,10122.489204
539,23770.97,10175.139204
540,23822.61,10179.689204
541,23852.12,10183.419204
542,23904,10184.679204
543,23956.27,10188.029204
544,23986.19,10193.309204
545,24038.18,10196.639204
546,24090.38,10248.809204
547,24142.38,10300.809204
548,24194.16,10302.379204
549,24245.83,10305.049204
550,24298.2,10306.549204
551,24350.35,10309.219204
552,24379.9,10314.479204
553,24409.55,10319.729204
554,24461.27,10323.079204
555,24513.94,10325.809204
556,24543.78,10331.049204
557,24596.01,10335.559204
558,24625.85,10339.289204
559,24677.38,10516.751981
560,24706.73,10521.971981
561,24736.19,10525.171981
562,24765.94,10528.891981
563,24817.79,10530.461981
564,24870.06,10532.701981
565,24921.73,10534.041981
566,24951.51,10537.791981
567,25003.37,10542.341981
568,25055.23,10543.911981
569,25084.74,10546.971981
570,25114.17,10550.071981
571,25143.61,10553.271981
572,25195.31,10554.531981
573,25247.07,10556.101981
574,25298.81,10558.341981
575,25350.42,10559.911981
576,25402.75,10563.261981
577,25432.49,10568.501981
578,25462,10572.231981
579,25513.7,10624.521981
580,25543.32,10628.211981
581,25573.05,10631.291981
582,25624.6,10633.971981
583,25677.19,10636.221981
584,25728.92,10637.791981
585,25780.75,10639.351981
586,25832.48,10642.031981
587,25862,10645.741981
588,25891.93,10648.821981
589,25944.21,10652.231981
590,25996.15,10654.901981
591,26025.66,10660.141981
592,26077.35,10661.221981
593,26107.03,10666.491981
594,26158.63,10667.751981
595,26210.23,10668.831981
596,26239.88,10674.071981
597,26291.57,10851.161491
598,26343.45,10852.721491
599,26372.93,10857.981491
600,26402.43,10888.001491
601,26454.16,10892.621491
602,26505.95,11002.098521
603,26557.84,11003.668521
604,26609.74,11004.748521
605,26639.15,11010.028521
606,26668.44,11013.748521
607,26697.84,11017.478521
608,26727.21,11021.178521
609,26778.97,11022.748521
610,26808.51,11026.468521
611,26860.65,11028.988521
612,26890.43,11032.678521
613,26942.02,11033.938521
614,26993.61,11038.988521
615,27023.09,11042.688521
616,27074.91,11044.248521
617,27104.47,11049.518521
618,27156.26,11051.088521
619,27208.55,11053.748521
620,27260.74,11056.428521
621,27290.2,11059.488521
622,27342.02,11060.618521
623,27371.66,11065.858521
624,27423.53,11067.428521
625,27453.32,11072.688521
626,27482.81,11077.948521
627,27512.52,11083.198521
628,27541.94,11088.458521
629,27593.66,11090.948521
630,27623.45,11096.208521
631,27675.85,11099.578521
632,27705.35,11102.768521
633,27757.22,11104.338521
634,27809.71,11106.598521
635,27839.18,11109.658521
636,27891.36,11113.028521
637,27943.11,11117.608521
638,27994.82,11120.938521
639,28046.55,11122.518521
640,28098.74,11127.078521
641,28150.89,11129.588521
642,28202.93,11131.278521
643,28232.3,11136.548521
644,28284.73,11139.858521
645,28336.72,11144.318521
646,28388.57,11149.258521
647,28440.42,11150.838521
648,28492.42,11153.328521
649,28544.26,11154.258521
650,28573.93,11159.518521
651,28625.54,11160.448521
652,28677.42,11212.738521
653,28729.53,11214.238521
654,28781.98,11216.498521
655,28811.76,11220.198521
656,28863.55,11222.918521
657,28915.53,11224.008521
658,28944.92,11229.268521
659,28974.61,11234.538521
660,29026.26,11235.888521
661,29078.35,11239.178521
662,29130.51,11241.698521
663,29182.14,11242.968521
664,29211.88,11246.708521
665,29264.27,11248.988521
666,29316.07,11250.568521
667,29367.6,11255.118521
668,29419.26,11256.698521
669,29470.92,11258.268521
670,29500.43,11326.138177
671,29552.19,11327.078177
672,29604.14,11440.640622
673,29655.99,11443.320622
674,29707.72,11444.260622
675,29737.47,11449.510622
676,29767.19,11454.760622
677,29818.94,11457.470622
678,29848.78,11461.180622
679,29878.48,11466.460622
680,29930.04,11469.160622
681,29981.62,11578.365753
682,30033.41,11630.705753
683,30063.14,11634.425753
684,30115.5,11638.995753
685,30167.45,11640.335753
686,30219.13,11641.595753
687,30271.17,11646.095753
688,30322.86,11650.705753
689,30352.6,11655.925753
690,30404.51,11657.415753
691,30433.95,11660.505753
692,30463.34,11729.280388
693,30515.46,11782.010388
694,30567.7,11785.320388
695,30619.88,11837.950388
696,30649.29,11842.450388
697,30700.92,11844.030388
698,30730.43,11848.570388
699,30782.18,11850.130388
700,30811.95,11853.860388
701,30841.4,11859.140388
702,30893.13,12036.39854
703,30944.87,12037.65854
704,30974.68,12040.74854
705,31026.36,12045.35854
706,31056.06,12049.89854
707,31085.67,12053.10854
708,31115.32,12056.79854
709,31145.61,12060.49854
710,31197.3,12062.07854
711,31226.74,12066.60854
712,31278.4,12118.91854
713,31330.31,12121.42854
714,31382.34,12124.79854
715,31434.15,12125.92854
716,31463.71,12131.18854
717,31515.27,12132.76854
718,31544.9,12136.47854
719,31574.37,12140.18854
720,31604.09,12143.90854
721,31633.75,12147.61854
722,31686.31,12152.22854
723,31716.07,12155.94854
724,31767.71,12160.45854
725,31819.68,12162.90854
726,31849.25,12167.44854
727,31900.99,12169.02854
728,31952.86,12170.59854
729,31982.34,12174.31854
730,32033.89,12175.24854
731,32063.43,12179.77854
732,32115.19,12180.86854
733,32144.63,12186.14854
734,32174.23,12189.20854
735,32226,12190.76854
736,32255.56,12220.92854
737,32285.07,12226.18854
738,32314.83,12230.72854
739,32366.57,12232.06854
740,32418.36,12233.18854
741,32470.07,12236.48854
742,32499.81,12241.72854
743,32551.66,12242.98854
744,32603.34,12244.06854
745,32632.79,12249.30854
746,32662.21,12254.55854
747,32714.06,12257.91854
748,32743.64,12261.63854
749,32795.58,12262.76854
750,32847.79,12265.16854
751,32899.86,12266.85854
752,32951.53,12268.42854
753,33003.41,12269.91854
754,33055.25,12271.47854
755,33084.83,12275.19854
756,33136.48,12276.76854
757,33188.16,12277.88854
758,33240.05,12388.072855
759,33291.8,12389.002855
760,33343.31,12390.342855
761,33395.54,12393.012855
762,33447.75,12395.402855
763,33477.44,12399.112855
764,33529.34,12401.792855
765,33558.86,12406.352855
766,33610.33,12407.612855
767,33662.42,12410.952855
768,33714.02,12412.072855
769,33743.4,12416.642855
770,33772.83,12421.202855
771,33802.66,12425.752855
772,33854.26,12426.872855
773,33905.99,12427.802855
774,33957.59,12429.382855
775,33987.18,12432.592855
776,34016.85,12436.302855
777,34016.85,12436.742855
778,34068.77,12438.292855
779,34098.6,12442.852855
780,34150.22,12443.972855
781,34202.29,12446.412855
782,34254.36,12498.912855
783,34283.91,12502.622855
784,34335.6,12503.882855
785,34365.31,12507.602855
786,34417.55,12510.992855
787,34447.2,12514.042855
788,34499.08,12516.342855
789,34551.23,12518.642855
790,34580.92,12523.882855
791,34610.4,12528.442855
792,34640,12533.712855
793,34692.2,12536.242855
794,34743.89,12537.812855
795,34773.37,12543.062855
796,34825.05,12544.642855
797,34876.51,12545.772855
798,34928.49,12550.282855
799,34980.25,12551.222855
800,35032.44,12553.922855

==> figs/end_to_end_adapt/stack_q2_07p_results.csv <==
num,No-PS,adaptive
1,51.28,52.87
2,103.62,104.66
3,155.09,156.11
4,207.41,208.46
5,259.78,260.91
6,311.86,313.5
7,363.2,493.572137
8,414.17,495.392137
9,466.23,497.202137
10,518.47,499.032137
11,569.61,500.842137
12,621.73,553.782137
13,674.17,605.722137
14,726.51,657.802137
15,779.12,659.662137
16,830.76,712.232137
17,882.87,763.852137
18,934.93,816.902137
19,986.66,869.612137
20,1038.07,922.462137
21,1089.12,974.922137
22,1140.88,976.762137
23,1192.31,978.582137
24,1243.7,1166.662787
25,1296.04,1168.472787
26,1347.56,1170.292787
27,1399.89,1358.442907
28,1451.56,1360.292907
29,1503.48,1362.152907
30,1556.49,1363.992907
31,1608.27,1417.052907
32,1660,1418.892907
33,1711.79,1471.852907
34,1764.57,1524.892907
35,1817,1577.942907
36,1868.56,1579.772907
37,1921.01,1633.092907
38,1972.91,1634.932907
39,2024.66,1636.752907
40,2077.17,1638.572907
41,2128.22,1640.382907
42,2179.9,1692.442907
43,2232.13,1694.282907
44,2283.77,1696.092907
45,2334.89,1697.912907
46,2387.33,1750.932907
47,2438.85,1752.782907
48,2489.92,1754.622907
49,2541.87,1756.462907
50,2594,1809.262907
51,2645.32,1811.082907
52,2696.76,1812.902907
53,2749.33,1865.572907
54,2801.6,1918.492907
55,2852.92,1971.412907
56,2904.53,2024.112907
57,2955.58,2025.932907
58,3007.03,2027.772907
59,3058.4,2029.582907
60,3111.09,2031.422907
61,3162.98,2033.242907
62,3214.21,2035.072907
63,3265.72,2087.442907
64,3317.09,2089.272907
65,3368.38,2091.112907
66,3419.44,2092.922907
67,3470.64,2281.190293
68,3522.18,2283.010293
69,3574.57,2284.850293
70,3626.09,2337.450293
71,3677.73,2339.270293
72,3730.19,2341.120293
73,3782.89,2521.957464
74,3835.42,2523.787464
75,3886.87,2704.178066
76,3939.1,2756.958066
77,3991.65,2809.798066
78,4044.06,2811.648066
79,4096.82,2813.508066
80,4149.37,2815.328066
81,4200.64,2817.148066
82,4253.1,2818.998066
83,4304.37,2820.838066
84,4356.53,2822.668066
85,4409.02,2824.488066
86,4461.3,2826.328066
87,4512.85,2828.138066
88,4565.38,2880.138066
89,4616.95,2881.988066
90,4669.32,2883.808066
91,4720.87,2885.628066
92,4773.03,2887.438066
93,4825.41,2939.248066
94,4878.09,2941.068066
95,4930.83,2942.868066
96,4982.45,2944.718066
97,5034.06,2946.578066
98,5085.62,2948.408066
99,5138.08,2950.258066
100,5189.35,3002.848066
101,5241.44,3004.668066
102,5293.42,3006.498066
103,5345.75,3008.338066
104,5397.05,3010.158066
105,5449.29,3011.998066
106,5501.76,3013.828066
107,5553.32,3015.638066
108,5605.67,3017.468066
109,5658.46,3019.298066
110,5711.27,3021.118066
111,5762.95,3022.938066
112,5815.78,3024.748066
113,5867.45,3026.598066
114,5920,3028.448066
115,5970.98,3030.288066
116,6022.37,3032.138066
117,6074.33,3033.958066
118,6125.8,3035.788066
119,6177.91,3037.648066
120,6228.76,3039.468066
121,6280.15,3091.028066
122,6331.18,3142.638066
123,6381.97,3144.448066
124,6434.28,3146.288066
125,6486.39,3148.128066
126,6537.61,3149.968066
127,6589.71,3151.808066
128,6641.1,3153.648066
129,6692.6,3155.498066
130,6744.53,3157.338066
131,6795.6,3159.158066
132,6847.54,3160.998066
133,6898.75,3162.838066
134,6950.1,3164.678066
135,7001.38,3166.538066
136,7053.78,3168.358066
137,7105.07,3170.178066
138,7156.25,3171.988066
139,7208.39,3173.828066
140,7259.86,3226.198066
141,7312.19,3228.038066
142,7364.71,3229.858066
143,7416.84,3231.678066
144,7468.63,3233.498066
145,7521.28,3235.338066
146,7573.39,3237.158066
147,7625.96,3238.978066
148,7678.38,3240.798066
149,7730.03,3242.618066
150,7782.7,3244.428066
151,7835,3246.268066
152,7886.14,3298.268066
153,7938.67,3351.328066
154,7990.6,3353.148066
155,8042.46,3354.998066
156,8094.77,3533.286773
157,8147.81,3535.126773
158,8199.55,3536.976773
159,8252.61,3538.796773
160,8304.2,3540.606773
161,8357.02,3542.436773
162,8409.75,3544.256773
163,8462.75,3546.066773
164,8515.49,3547.896773
165,8567.72,3549.726773
166,8619.6,3601.606773
167,8671.08,3603.456773
168,8722.82,3605.266773
169,8774.26,3658.166773
170,8825.57,3710.586773
171,8878.26,3712.406773
172,8929.72,3714.246773
173,8980.93,3716.086773
174,9032.54,3717.926773
175,9085.12,3719.766773
176,9136.4,3721.596773
177,9188.7,3723.426773
178,9239.68,3909.19527
179,9290.94,3911.01527
180,9343.34,3912.83527
181,9394.47,3914.66527
182,9446.92,3916.49527
183,9498.3,3918.33527
184,9549.91,3920.14527
185,9602.29,3972.79527
186,9653.97,3974.63527
187,9705.42,3976.45527
188,9756.83,3978.29527
189,9808.2,3980.10527
190,9859.44,3981.94527
191,9910.91,4166.856867
192,9963.04,4168.706867
193,10014.26,4170.536867
194,10066.43,4172.346867
195,10117.41,4174.166867
196,10168.8,4175.996867
197,10220,4177.826867
198,10271.94,4179.686867
199,10323.98,4181.516867
200,10376.29,4183.366867

==> figs/end_to_end_adapt/stack_q2_2p_results.csv <==
num,No-PS,adaptive
1,51.42,51.82
2,103.09,103.77
3,154.6,155.71
4,206.04,207.72
5,257.71,259.61
6,309.49,311.51
7,360.98,363.65
8,412.55,415.87
9,464.13,467.84
10,515.68,519.78
11,567.13,571.85
12,618.67,761.264449
13,670.13,766.004449
14,721.89,818.004449
15,773.41,869.964449
16,824.93,874.694449
17,876.57,926.814449
18,928.06,978.894449
19,979.6,983.654449
20,1031.25,1035.834449
21,1082.9,1087.974449
22,1134.46,1140.174449
23,1185.86,1327.746187
24,1237.45,1332.306187
25,1289.15,1384.436187
26,1340.65,1436.306187
27,1392.32,1440.876187
28,1443.88,1492.916187
29,1495.41,1497.686187
30,1546.88,1502.436187
31,1598.53,1507.206187
32,1650.07,1511.756187
33,1701.81,1516.316187
34,1753.46,1568.386187
35,1805.15,1572.946187
36,1856.82,1577.716187
37,1908.25,1768.830855
38,1959.88,1820.890855
39,2011.48,1825.640855
40,2062.95,1830.210855
41,2114.54,1882.140855
42,2166.14,1886.690855
43,2217.57,1891.250855
44,2269.3,1895.800855
45,2321.07,1900.370855
46,2372.74,1905.130855
47,2424.51,1909.700855
48,2476.07,1914.270855
49,2527.63,1919.030855
50,2579.06,1923.600855
51,2630.77,1928.150855
52,2682.48,1932.720855
53,2734.03,1984.820855
54,2785.69,2036.680855
55,2837.14,2041.250855
56,2888.65,2093.500855
57,2940.33,2098.070855
58,2992.06,2150.210855
59,3043.51,2154.970855
60,3095.22,2159.730855
61,3146.99,2211.780855
62,3198.57,2216.530855
63,3250.17,2405.390567
64,3301.88,2457.420567
65,3353.64,2462.010567
66,3405.19,2467.590567
67,3456.8,2475.180567
68,3508.44,2482.820567
69,3560.07,2487.600567
70,3611.54,2492.380567
71,3663.04,2544.130567
72,3714.65,2548.930567
73,3766.29,2553.500567
74,3817.82,2558.270567
75,3869.29,2610.140567
76,3920.76,2614.710567
77,3972.33,2619.490567
78,4024.05,2624.060567
79,4075.52,2628.610567
80,4127.19,2633.180567
81,4178.94,2637.740567
82,4230.6,2642.310567
83,4282.23,2647.910567
84,4333.95,2652.700567
85,4385.44,2704.720567
86,4436.83,2709.310567
87,4488.48,2713.900567
88,4540.17,2765.900567
89,4591.71,2770.680567
90,4643.28,2822.910567
91,4694.86,2827.520567
92,4746.21,2832.090567
93,4797.76,2836.850567
94,4849.48,2841.420567
95,4900.93,2845.990567
96,4952.54,2850.570567
97,5004.11,2855.350567
98,5055.63,2907.210567
99,5107.24,2911.980567
100,5158.71,2916.740567
101,5210.38,2924.360567
102,5262.06,2976.360567
103,5313.64,3028.610567
104,5365.44,3033.390567
105,5416.99,3037.950567
106,5468.71,3045.520567
107,5520.24,3050.270567
108,5571.83,3102.290567
109,5623.58,3106.850567
110,5675.09,3111.610567
111,5726.79,3119.220567
112,5778.57,3124.000567
113,5830.06,3131.620567
114,5881.81,3136.370567
115,5933.27,3140.940567
116,5984.93,3148.570567
117,6036.37,3153.330567
118,6087.82,3157.890567
119,6139.41,3349.237935
120,6191.02,3401.077935
121,6242.7,3405.647935
122,6294.22,3410.207935
123,6345.82,3414.987935
124,6397.4,3466.907935
125,6448.95,3471.697935
126,6500.59,3476.277935
127,6552.26,3483.877935
128,6603.79,3675.654917
129,6655.41,3680.424917
130,6707.02,3685.194917
131,6758.63,3692.764917
132,6810.13,3744.664917
133,6861.93,3749.464917
134,6913.6,3757.074917
135,6965.12,3765.984917
136,7016.72,3771.584917
137,7068.28,3776.334917
138,7119.88,3781.124917
139,7171.37,3832.904917
140,7222.82,3837.484917
141,7274.53,3889.434917
142,7325.89,3897.074917
143,7377.41,3948.974917
144,7429.04,3953.754917
145,7480.54,3961.424917
146,7532.2,3966.204917
147,7583.77,3970.984917
148,7635.54,4022.984917
149,7687.19,4028.564917
150,7738.7,4036.174917
151,7790.27,4040.764917
152,7841.68,4045.574917
153,7893.42,4050.334917
154,7945.16,4054.914917
155,7996.64,4062.544917
156,8048.35,4067.324917
157,8099.65,4072.094917
158,8151.51,4076.874917
159,8203.22,4081.434917
160,8254.94,4086.184917
161,8306.54,4093.794917
162,8358.14,4098.364917
163,8409.83,4102.934917
164,8461.29,4107.734917
165,8512.86,4112.504917
166,8564.42,4117.054917
167,8615.93,4124.684917
168,8667.52,4176.864917
169,8719.19,4181.414917
170,8770.78,4185.994917
171,8822.27,4190.774917
172,8873.7,4195.554917
173,8925.15,4200.124917
174,8976.88,4204.894917
175,9028.38,4209.484917
176,9079.87,4214.264917
177,9131.56,4221.864917
178,9183.06,4226.434917
179,9234.49,4231.224917
180,9285.95,4235.824917
181,9337.51,4240.614917
182,9388.81,4245.384917
183,9440.47,4253.024917
184,9492.2,4260.594917
185,9543.91,4265.154917
186,9595.31,4269.724917
187,9646.92,4274.514917
188,9698.39,4283.354917
189,9749.87,4288.134917
190,9801.42,4292.704917
191,9852.86,4297.274917
192,9904.31,4301.844917
193,9955.96,4306.444917
194,10007.35,4358.314917
195,10058.77,4363.094917
196,10110.5,4371.944917
197,10162.04,4379.594917
198,10213.53,4388.514917
199,10265.01,4397.374917
200,10316.6,4405.004917

==> figs/end_to_end_adapt/stack_q2_5p_results.csv <==
num,No-PS,adaptive
1,51.51,51.5
2,102.72,102.93
3,153.76,154.55
4,204.73,206
5,256,258.08
6,307.65,309.95
7,358.81,361.91
8,409.82,558.714799
9,460.93,611.104799
10,512.66,630.924799
11,563.86,682.924799
12,615.25,702.744799
13,666.88,722.694799
14,718.49,742.524799
15,770.15,794.254799
16,821.11,814.174799
17,872.92,834.034799
18,924.51,885.484799
19,975.69,905.414799
20,1026.85,925.284799
21,1078.6,976.694799
22,1129.68,1028.194799
23,1181.24,1048.054799
24,1232.91,1067.924799
25,1284.05,1087.804799
26,1335.74,1107.684799
27,1386.91,1127.494799
28,1438.25,1147.424799
29,1489.86,1167.304799
30,1541.56,1187.074799
31,1593.12,1206.904799
32,1644.66,1226.854799
33,1696.29,1246.834799
34,1747.93,1266.704799
35,1799.23,1475.393058
36,1850.2,1495.283058
37,1901.25,1515.253058
38,1952.64,1567.393058
39,2003.74,1587.413058
40,2054.76,1607.273058
41,2105.93,1627.063058
42,2157,1647.043058
43,2208.64,1666.843058
44,2260.16,1686.753058
45,2311.15,1738.353058
46,2362.84,1758.293058
47,2414.52,1810.503058
48,2465.98,1862.113058
49,2517.64,1882.063058
50,2568.7,1934.403058
51,2620.36,1954.373058
52,2671.56,1974.273058
53,2723.1,1994.043058
54,2774.02,2045.753058
55,2825.7,2065.673058
56,2876.83,2085.623058
57,2928.12,2105.603058
58,2979.66,2125.373058
59,3031,2145.303058
60,3082.73,2165.183058
61,3134.39,2185.073058
62,3185.39,2205.083058
63,3237.04,2224.993058
64,3288.29,2276.363058
65,3339.32,2296.143058
66,3390.55,2347.473058
67,3441.72,2399.443058
68,3492.81,2587.531844
69,3543.96,2639.561844
70,3595.71,2650.961844
71,3646.79,2670.941844
72,3698.51,2722.821844
73,3749.56,2774.841844
74,3800.54,2794.671844
75,3852.15,2846.171844
76,3903.86,2865.961844
77,3955.34,2917.651844
78,4006.78,2950.711844
79,4057.64,2970.531844
80,4109.34,2981.951844
81,4160.84,3001.901844
82,4212.04,3021.871844
83,4263.16,3073.221844
84,4314.82,3093.131844
85,4365.91,3104.581844
86,4416.9,3115.951844
87,4467.94,3135.821844
88,4519.11,3147.191844
89,4570.51,3198.371844
90,4621.99,3249.951844
91,4673.54,3269.731844
92,4725.09,3289.521844
93,4776.06,3309.281844
94,4827.63,3329.101844
95,4878.72,3361.891844
96,4930.24,3381.701844
97,4981.84,3401.701844
98,5033.05,3421.671844
99,5084.59,3454.541844
100,5135.76,3474.421844
101,5186.95,3494.381844
102,5238.37,3505.751844
103,5289.73,3557.311844
104,5340.95,3577.101844
105,5392.59,3779.727282
106,5444.18,3799.657282
107,5495.68,3819.627282
108,5546.73,3871.447282
109,5597.96,3882.877282
110,5649.17,3934.407282
111,5700.87,3985.947282
112,5752.1,4005.817282
113,5803.81,4017.257282
114,5854.96,4028.677282
115,5906.54,4048.537282
116,5957.68,4075.307282
117,6009.15,4086.697282
118,6060.71,4098.197282
119,6112.06,4149.777282
120,6163.6,4201.337282
121,6215.11,4234.277282
122,6266.7,4254.107282
123,6317.94,4274.017282
124,6369.42,4301.107282
125,6421,4312.497282
126,6472.1,4323.957282
127,6523.41,4343.867282
128,6574.44,4396.087282
129,6625.73,4415.937282
130,6677.07,4448.847282
131,6728.81,4468.597282
132,6780.24,4479.997282
133,6831.45,4512.857282
134,6882.82,4532.867282
135,6934.01,4559.857282
136,6985.17,4579.727282
137,7036.77,4599.627282
138,7088.22,4619.497282
139,7139.48,4639.277282
140,7190.58,4659.107282
141,7242.09,4679.017282
142,7293.33,4730.597282
143,7344.87,4763.327282
144,7396.06,4814.837282
145,7447.71,4841.657282
146,7499.23,4853.117282
147,7550.32,4873.047282
148,7601.89,4892.967282
149,7653.57,4912.987282
150,7705.19,4932.797282
151,7756.27,4952.747282
152,7807.83,4972.717282
153,7859.11,4992.687282
154,7910.4,5019.527282
155,7962.01,5039.487282
156,8013.22,5051.007282
157,8065,5070.797282
158,8116.27,5090.717282
159,8167.45,5123.457282
160,8218.92,5134.957282
161,8270.3,5146.437282
162,8321.48,5198.497282
163,8372.79,5218.397282
164,8424.02,5238.317282
165,8475.76,5258.267282
166,8527.2,5278.077282
167,8578.84,5297.957282
168,8630.03,5309.417282
169,8681.06,5329.307282
170,8732.53,5381.407282
171,8784.07,5401.197282
172,8835.43,5421.007282
173,8886.99,5440.957282
174,8938.22,5492.677282
175,8989.51,5544.327282
176,9041.15,5564.257282
177,9092.38,5584.197282
178,9143.44,5783.746992
179,9194.57,5810.736992
180,9246.31,5830.556992
181,9297.66,5850.386992
182,9348.77,5870.136992
183,9399.96,5897.056992
184,9450.99,5908.486992
185,9502.22,5928.236992
186,9553.87,5979.976992
187,9605.53,5991.486992
188,9657.11,6043.346992
189,9708.42,6054.806992
190,9760.06,6066.236992
191,9811.6,6118.446992
192,9863.28,6170.096992
193,9914.58,6203.136992
194,9966.19,6223.026992
195,10017.8,6242.786992
196,10068.92,6262.706992
197,10119.95,6282.596992
198,10171.46,6302.646992
199,10223.13,6322.596992
200,10274.23,6334.036992

==> figs/end_to_end_adapt/stack_q3_s10k_results.csv <==
num,No-PS,adaptive
1,51.32,52.19
2,102.8,104.64
3,154.44,156.65
4,206.56,208.84
5,257.93,260.95
6,309.65,313.01
7,360.99,365.2
8,412.23,417.26
9,464.27,469.53
10,515.82,521.6
11,567.28,573.57
12,618.86,625.68
13,670.53,677.56
14,722.29,729.59
15,773.81,781.82
16,825.46,834.22
17,877.15,885.97
18,928.76,995.103551
19,980.73,996.483551
20,1032.21,997.873551
21,1083.81,999.253551
22,1135.45,1000.633551
23,1186.88,1052.643551
24,1238.6,1104.463551
25,1290.08,1156.473551
26,1341.61,1157.843551
27,1393.65,1210.173551
28,1444.97,1262.453551
29,1497.16,1314.533551
30,1549.05,1315.913551
31,1600.47,1367.893551
32,1652.2,1419.913551
33,1704,1421.283551
34,1755.35,1473.543551
35,1807.3,1474.923551
36,1858.68,1476.303551
37,1910.17,1528.283551
38,1961.97,1580.533551
39,2013.94,1632.653551
40,2065.18,1684.893551
41,2117.4,1686.273551
42,2168.87,1687.643551
43,2220.42,1795.662347
44,2271.97,1797.042347
45,2323.61,1798.432347
46,2375.62,1799.822347
47,2426.9,1801.202347
48,2478.57,1802.592347
49,2530.13,1854.522347
50,2581.75,1855.902347
51,2633.25,1857.282347
52,2684.7,1909.322347
53,2736.25,1961.352347
54,2787.74,2013.082347
55,2839.45,2014.462347
56,2890.85,2015.832347
57,2942.47,2017.222347
58,2994.22,2068.962347
59,3046.12,2121.542347
60,3097.64,2230.752484
61,3149.26,2282.812484
62,3200.58,2284.182484
63,3252.35,2285.562484
64,3303.77,2287.372484
65,3355.41,2288.992484
66,3406.83,2290.612484
67,3458.19,2291.992484
68,3509.81,2400.492428
69,3561.7,2402.112428
70,3613.38,2403.752428
71,3664.67,2405.132428
72,3716.34,2457.272428
73,3768.07,2509.312428
74,3819.39,2510.682428
75,3870.68,2562.622428
76,3921.96,2614.612428
77,3973.43,2666.862428
78,4025.32,2668.672428
79,4077,2669.942428
80,4128.63,2721.702428
81,4180.33,2773.552428
82,4231.72,2774.932428
83,4283.41,2827.022428
84,4334.83,2879.332428
85,4386.46,2988.861705
86,4438.15,2990.661705
87,4490.37,2992.041705
88,4541.79,2993.841705
89,4593.38,3046.281705
90,4644.98,3047.661705
91,4696.68,3049.291705
92,4748.18,3050.901705
93,4799.86,3052.711705
94,4851.22,3054.091705
95,4902.87,3055.731705
96,4954.65,3165.602457
97,5006.51,3217.462457
98,5058.51,3269.622457
99,5110.29,3321.902457
100,5161.82,3323.282457
101,5213.83,3324.672457
102,5265.68,3326.302457
103,5317.13,3378.352457
104,5368.64,3380.172457
105,5420.4,3381.552457
106,5471.76,3383.172457
107,5523.51,3384.792457
108,5575.57,3386.612457
109,5627.07,3387.992457
110,5678.87,3389.812457
111,5730.43,3391.442457
112,5778.12,3439.852457
113,5829.7,3441.472457
114,5881.07,3489.512457
115,5932.83,3541.782457
116,5984.77,3593.582457
117,6036.3,3594.972457
118,6087.5,3596.352457
119,6139.34,3597.632457
120,6191.28,3650.222457
121,6243.26,3702.292457
122,6295.05,3754.352457
123,6346.77,3806.362457
124,6398.52,3808.192457
125,6450.12,3809.572457
126,6502.25,3810.952457
127,6553.86,3812.342457
128,6605.68,3813.622457
129,6657.29,3815.252457
130,6708.81,3816.882457
131,6760.69,3818.522457
132,6812.12,3820.162457
133,6863.71,3821.792457
134,6915.57,3823.172457
135,6967.29,3824.982457
136,7018.78,3826.252457
137,7070.91,3828.062457
138,7122.4,3880.062457
139,7173.96,3931.942457
140,7225.83,3933.762457
141,7277.33,3935.572457
142,7328.61,3937.392457
143,7380.13,3939.032457
144,7431.53,3940.432457
145,7483.11,3989.052457
146,7534.86,3991.092457
147,7586.65,4043.752457
148,7638.5,4045.552457
149,7689.92,4046.932457
150,7741.83,4048.322457
151,7793.22,4049.712457
152,7845.54,4051.092457
153,7897.55,4052.722457
154,7949.01,4054.362457
155,8000.29,4106.582457
156,8051.79,4158.922457
157,8103.46,4267.589726
158,8155.04,4319.629726
159,8206.52,4320.749726
160,8258.35,4321.879726
161,8310.37,4323.019726
162,8361.89,4324.159726
163,8413.41,4325.279726
164,8464.76,4326.409726
165,8516.45,4327.809726
166,8567.95,4328.939726
167,8619.66,4380.629726
168,8671.6,4381.749726
169,8723.4,4382.889726
170,8775.5,4384.279726
171,8827.06,4493.92689
172,8878.69,4495.73689
173,8930.19,4497.01689
174,8981.68,4549.02689
175,9032.94,4550.40689
176,9084.29,4551.52689
177,9136.31,4552.91689
178,9187.73,4554.29689
179,9239.22,4555.41689
180,9290.63,4557.47689
181,9342.15,4558.86689
182,9393.46,4560.91689
183,9444.76,4562.18689
184,9492.51,4610.49689
185,9544.06,4611.62689
186,9595.61,4613.45689
187,9647.57,4614.83689
188,9699.63,4616.10689
189,9751.24,4617.48689
190,9802.77,4618.86689
191,9854.46,4619.99689
192,9906.44,4621.26689
193,9957.72,4673.40689
194,10009.25,4674.78689
195,10060.47,4726.77689
196,10112.06,4728.15689
197,10164.09,4729.78689
198,10215.73,4731.60689
199,10267.14,4732.74689
200,10318.43,4734.12689

==> figs/end_to_end_adapt/stack_q3_s1k_results.csv <==
num,No-PS,adaptive
1,51.84,52.32
2,103.65,104.73
3,155.24,155.72
4,207.18,206.43
5,258.83,257.25
6,310.58,308.44
7,363.3,556.702116
8,413.93,609.162116
9,464.61,610.802116
10,515.17,612.462116
11,566.9,614.082116
12,619.09,664.932116
13,670.92,715.892116
14,722.66,767.122116
15,774.34,817.962116
16,825.8,819.602116
17,877.58,821.252116
18,928.82,822.882116
19,979.61,824.522116
20,1029.81,826.162116
21,1080.33,827.782116
22,1132.18,829.402116
23,1183.77,831.052116
24,1235.63,881.942116
25,1285.83,883.582116
26,1336.08,885.232116
27,1387.96,886.872116
28,1439.77,888.522116
29,1491.48,939.202116
30,1543.05,940.832116
31,1594.69,942.472116
32,1646.39,993.392116
33,1696.75,995.042116
34,1746.92,1047.462116
35,1797.32,1099.532116
36,1848.91,1101.152116
37,1900.6,1152.112116
38,1952.4,1203.052116
39,2003.85,1253.762116
40,2055.42,1255.402116
41,2107.12,1257.022116
42,2157.5,1258.652116
43,2207.9,1310.702116
44,2258.51,1362.972116
45,2309.12,1415.262116
46,2363.57,1653.281731
47,2414.31,1654.901731
48,2464.97,1656.551731
49,2519.12,1902.521195
50,2571.14,1904.131195
51,2621.44,1905.781195
52,2673.13,1907.431195
53,2724.73,1909.081195
54,2776.48,1960.091195
55,2828.21,1961.741195
56,2878.99,1963.571195
57,2930.74,1965.191195
58,2981.08,1966.841195
59,3032.79,1968.461195
60,3084.8,1970.101195
61,3136.75,1971.761195
62,3187.03,1973.391195
63,3238.64,1975.021195
64,3290.49,2025.971195
65,3342.22,2027.601195
66,3393.84,2078.191195
67,3445.64,2079.831195
68,3497.45,2081.471195
69,3547.99,2083.101195
70,3599.75,2084.741195
71,3650.46,2086.361195
72,3702.16,2088.211195
73,3753.9,2139.081195
74,3805.44,2140.721195
75,3857.24,2142.371195
76,3908.93,2144.011195
77,3960.61,2194.711195
78,4012.34,2196.361195
79,4063.92,2197.981195
80,4115.56,2199.631195
81,4167.33,2201.271195
82,4217.98,2202.891195
83,4268.45,2204.511195
84,4320.13,2206.151195
85,4370.63,2207.791195
86,4421.2,2209.431195
87,4473.08,2211.081195
88,4526.09,2457.048124
89,4577.02,2458.858124
90,4627.58,2460.488124
91,4678.9,2462.108124
92,4730.67,2463.758124
93,4781.21,2465.368124
94,4831.86,2467.008124
95,4882.29,2468.638124
96,4932.54,2470.288124
97,4984.23,2471.908124
98,5034.68,2473.558124
99,5086.47,2475.178124
100,5136.85,2477.008124
101,5188.5,2478.148124
102,5239.97,2479.798124
103,5290.46,2481.458124
104,5341.49,2483.098124
105,5392.26,2484.218124
106,5442.82,2485.858124
107,5494.36,2487.508124
108,5544.85,2489.158124
109,5596.55,2490.808124
110,5647.07,2492.668124
111,5698.6,2494.308124
112,5749.53,2495.958124
113,5801.02,2497.598124
114,5851.75,2499.238124
115,5903.66,2500.868124
116,5955.55,2502.508124
117,6005.82,2504.138124
118,6057.54,2505.768124
119,6108.27,2507.608124
120,6159.53,2509.248124
121,6211.23,2510.888124
122,6262.87,2512.008124
123,6314.87,2513.658124
124,6365.4,2515.288124
125,6417.09,2516.938124
126,6468.93,2518.588124
127,6520.81,2519.708124
128,6571.22,2521.358124
129,6622.86,2522.988124
130,6674.72,2524.608124
131,6725.39,2526.228124
132,6775.74,2527.348124
133,6827.57,2528.978124
134,6877.89,2530.628124
135,6928.58,2532.268124
136,6979.37,2533.388124
137,7029.84,2585.638124
138,7081.57,2587.468124
139,7133.3,2589.298124
140,7184.08,2590.928124
141,7234.42,2592.048124
142,7285.49,2593.888124
143,7336.29,2595.518124
144,7387.51,2596.648124
145,7438.16,2598.278124
146,7488.38,2650.488124
147,7539.15,2652.128124
148,7589.8,2653.768124
149,7641.43,2655.408124
150,7692.33,2657.048124
151,7743.18,2658.678124
152,7795.06,2660.318124
153,7845.46,2661.968124
154,7895.96,2663.598124
155,7946.54,2665.238124
156,7998.18,2666.858124
157,8049.81,2668.498124
158,8100.56,2670.118124
159,8152.17,2671.758124
160,8202.32,2673.378124
161,8253.98,2675.018124
162,8304.37,2676.838124
163,8356.05,2678.458124
164,8407.01,2680.088124
165,8458.66,2681.728124
166,8510.49,2682.868124
167,8561.06,2684.518124
168,8611.78,2736.668124
169,8662.31,2738.308124
170,8713.85,2739.938124
171,8764.28,2741.058124
172,8814.62,2742.708124
173,8866.53,2744.338124
174,8918.21,2795.028124
175,8969.91,2796.668124
176,9021.9,2798.288124
177,9072.63,2799.898124
178,9122.97,2801.548124
179,9174.89,2803.198124
180,9225.29,2804.818124
181,9276.8,2806.448124
182,9329.06,2808.088124
183,9379.44,2809.738124
184,9431.24,2811.358124
185,9481.65,2813.008124
186,9533.61,2814.648124
187,9584.54,2815.778124
188,9635.26,2817.408124
189,9687.13,2819.028124
190,9739.02,2820.668124
191,9790.73,2822.308124
192,9841.21,2823.948124
193,9892.76,2825.588124
194,9943.32,2827.238124
195,9993.8,2828.888124
196,10044.35,2830.698124
197,10096.06,2831.828124
198,10146.59,2833.468124
199,10198.32,2835.298124
200,10250.04,2837.138124

==> figs/figure_templete/case.csv <==
type,case,binary_search
32,5.59,4.65
64,7.84,5.55
96,9.85,6.47
128,11.9,7.32
256,20.29,10.88
400,29.71,14.98
1000,76.38,31.69
4000,393.96,114.94
10000,1384.47,274.53

==> figs/monetdb/monetdb_tpch_10GB_capture.csv <==
query,NOR,PS32,PS64,PS400,PS4000,PS10000
q3,0,1.762044271,2.076985677,2.627929688,3.43766276,4.000813802
q10,0,7.941798942,8.274376417,10.12811791,11.40362812,12.49962207
q15,0,2.239583333,2.260416667,2.223958333,2.364583333,2.557291667
q18,0,1.706651755,2.493873383,2.759846348,3.574783623,3.973013712
q21,0,2.468200383,2.553221639,2.643827624,3.193305271,4.68826929

==> figs/monetdb/monetdb_tpch_10GB_runtime.csv <==
query,NOR,PS32,PS64,PS400,PS4000,PS10000
q3,0.409,0.2548,0.2073,0.1694,0.1596,0.1596
q10,0.431,0.3147,0.2264,0.1293,0.1161,0.1121
q15,0.192,0.0919,0.0855,0.0761,0.0671,0.0671
q18,2,2,2,2,0.6426,0.4576
q21,3.75,3.75,3.75,3.75,1.142,1.142

==> figs/monetdb/monetdb_tpch_1GB_capture.csv <==
query,NOR,PS32,PS64,PS400,PS4000,PS10000
q2,0,0.451724138,0.560344828,0.89137931,1.618965517,1.989655172
q3,0,1.268676278,1.419397117,1.908256881,2.629095675,3.169069463
q10,0,3.11588785,3.334579439,4,5.001869159,5.659813084
q15,0,0.563380282,0.566197183,0.597183099,0.822535211,1.233802817
q18,0,1.523611832,1.776336274,2.542812662,3.522055008,4.037882719

==> figs/monetdb/monetdb_tpch_1GB_runtime.csv <==
query,NOR,PS32,PS64,PS400,PS4000,PS10000
q2,0.04240,0.03480,0.0374,0.0549,0.0602,0.0602
q3,0.06100,0.03890,0.0361,0.0342,0.0333,0.0333
q10,0.05233,0.04850,0.0432,0.0445,0.0476,0.0476
q15,0.03613,0.03060,0.0301,0.0289,0.027,0.027
q18,0.04366,0.04366,0.0363,0.0314,0.0313,0.0313


==> figs/monetdb/version1/monetdb_tpch_10g.csv <==
query,NOR,PS32,PS64,PS400,PS10000
q2,161.5565,0.1568,0.156,0.1534,0.1585
q3,1.346,0.8251,0.5942,0.4658,0.448
q10,1.2085,1.2085,1.1736,0.6608,0.3078
q15,0.943,0.3203,0.2752,0.2289,0.2245
q17,13.8655,13.8655,13.8655,13.8655,5.5228
q18,5.222,5.222,5.222,4.6122,0.1683
q19,0.3045,0.3045,0.3045,0.3045,0.6541
q20,6.0725,6.0725,6.0725,6.0725,13.3175
q21,0.782133,0.782133,0.782133,0.782133,0.685

==> figs/monetdb/version1/monetdb_tpch_10g_minimal_pipe.csv <==
query,NOR,PS32,PS64,PS400,PS10000
q2,172.278,0.831,0.805875,0.66075,0.487875
q3,2.921857,1.2655,0.873375,0.598875,0.51525
q10,3.30657,2.64675,2.248,0.794,0.37325
q15,1.789285,0.597,0.532,0.44212,0.4298
q17,14.2,14.2,14.2,14.2,191.744
q18,5.8784,14.96125,16.7605,8.6505,0.228
q19,4.206,4.206,4.206,4.206,15.102
q20,7.055,7.055,7.055,7.055,12.86
q21,6.8464285,6.8464285,6.8464285,6.8464285,4.631

==> figs/monetdb/version1/monetdb_tpch_1g.csv <==
query,NOR,PS32,PS64,PS400,PS10000
q2,0.59342,0.0342,0.038,0.05428,0.0609
q3,0.112,0.0707,0.0586,0.0454,0.043
q5,22.314,22.314,22.314,22.314,5.5983
q7,0.191,0.191,0.191,0.191,2.26733
q10,0.102,0.0943,0.09055,0.0672,0.0477
q15,0.066,0.0453,0.0415,0.0371,0.0365
q17,0.8276,0.8276,0.8124,0.9262,1.4092
q18,0.536,0.1286,0.0885,0.0304,0.0188
q19,0.0428,0.0442,0.0591,0.0516,0.0558
q20,0.4236,0.4236,0.4236,0.4236,0.12905
q21,0.0956,0.0956,0.0956,0.0956,0.4976

==> figs/monetdb/version1/monetdb_tpch_1g_minimal_pipe.csv <==
query,NOR,PS32,PS64,PS400,PS10000
q2,0.8932,0.06453,0.0674,0.0696,0.0638
q3,0.2148,0.098533,0.076,0.0522,0.0486
q5,27.542,27.542,27.542,27.542,6.5568
q7,0.4652,0.4652,0.4652,0.4652,2.4192
q10,0.2196,0.154,0.1322,0.0826,0.058
q15,0.126,0.0742,0.0668,0.0578,0.0558
q17,0.5724,0.5724,0.8828,5.8422,8.829
q18,0.4958,0.1914,0.1242,0.033,0.0174
q19,0.255,0.5158,0.476,0.2806,0.0338
q20,0.4372,0.4372,0.4372,0.4372,0.1374
q21,0.4192,0.4192,0.4192,0.4192,0.991

==> figs/post_realdb_capture_crimes.csv <==
type,NOR,PS
CQ1,1,5.72
CQ2,1,10.43

==> figs/post_realdb_capture_movies.csv <==
type,NOR,PS32,PS64,PS400
MQ1,1,4.623270952,4.663954434,5.336045566
MQ2,1,4.802721088,4.93537415,5.488095238
MQ3,1,4.364188164,4.502276176,5.047040971

==> figs/post_realdb_runtime_crimes.csv <==
type,NOR,PS
CQ1,6.17,3.16
CQ2,3.26,1.93

==> figs/post_realdb_runtime_movies.csv <==
type,NOR,PS32,PS64,PS400
MQ1,12.29,3.82,2.85,2.17
MQ2,11.76,1.33,1.96,0.86
MQ3,6.59,2.53,2,1.23

==> figs/realdb/cs/post_realdb_capture_crimes.csv <==
type,No-PS,PSMIX
CQ1,0,2.27
CQ2,0,3.08

==> figs/realdb/cs/post_realdb_runtime_crimes.csv <==
type,No-PS,PSMIX
CQ1,5.31,0.61
CQ2,0.76,0.53

==> figs/realdb/cs/post_realdb_runtime_movies.csv <==
type,No-PS,PS32,PS64,PS400,PS10000
MQ1,2.00,1.17,1.07,0.89,0.78
MQ2,1.98,0.73,0.66,0.64,0.55
MQ3,1.23,0.83,0.80,0.80,0.80


==> figs/realdb/cs/stack_overflow_capture.csv <==
type,No-PS,PS1k,PS10k
Q1,0,0.904336414151286,1.14355122441571
Q2,0,0.329478384179059,0.462804691093055
Q3,0,-0.140275129901686,-0.0249990654554971
Q4,0,0.874025639373832,1.19994846357019
Q5,0,-0.101180371876357,-0.000473727843353977

==> figs/realdb/cs/stack_overflow_runtime.csv <==
type,No-PS,PS1k,PS10k
q1,35.8125,1.9705,0.9185
q2,52.184,5.1735,0.7865
q3,53.502,3.0565,0.9185
q4,31.046,1.2075,0.9185
q5,50.662,3.094,1.565



==> figs/realdb/post_realdb_capture_crimes.csv <==
type,No-PS,PSMIX
CQ1,0,2.27
CQ2,0,3.08

==> figs/realdb/post_realdb_capture_movies.csv <==
type,No-PS,PS32,PS64,PS400,PS10000
MQ1,0,1.54,1.64,1.97,2.66
MQ2,0,0.37,0.42,0.62,0.90
MQ3,0,1.23,1.32,1.60,2.19


==> figs/realdb/post_realdb_runtime_crimes.csv <==
type,No-PS,PSMIX
CQ1,5.31,0.61
CQ2,0.76,0.53

==> figs/realdb/post_realdb_runtime_movies.csv <==
type,No-PS,PS32,PS64,PS400,PS10000
MQ1,2.00,1.17,1.07,0.89,0.78
MQ2,1.98,0.73,0.66,0.64,0.55
MQ3,1.23,0.83,0.80,0.80,0.80


==> figs/realdb/stack_overflow_capture.csv <==
query,No-PS,PS1k,PS10k
Q1,0,0.904336414151286,1.14355122441571
Q2,0,0.329478384179059,0.462804691093055
Q3,0,-0.140275129901686,-0.0249990654554971
Q4,0,0.874025639373832,1.19994846357019
Q5,0,-0.101180371876357,-0.000473727843353977

==> figs/realdb/stack_overflow_runtime.csv <==
query,No-PS,PS1k,PS10k
q1,35.8125,1.9705,0.9185
q2,52.184,5.1735,0.7865
q3,53.502,3.0565,0.9185
q4,31.046,1.2075,0.9185
q5,50.662,3.094,1.565


